Single-stage gradient-based stellarator coil design: Optimization for near-axis quasi-symmetry

We present a new coil design paradigm for magnetic confinement in stellarators. Our approach directly optimizes coil shapes and coil currents to produce a vacuum quasi-symmetric magnetic field with a target rotational transform on the magnetic axis. This approach differs from the traditional two-stage approach in which first a magnetic configuration with desirable physics properties is found, and then coils to approximately realize this magnetic configuration are designed. The proposed single-stage approach allows us to find a compromise between confinement and engineering requirements, i.e., find easy-to-build coils with good confinement properties. Using forward and adjoint sensitivities, we derive derivatives of the physical quantities in the objective, which is constrained by a nonlinear periodic differential equation. In two numerical examples, we compare different gradient-based descent algorithms and find that incorporating approximate second-order derivative information through a quasi-Newton method is crucial for convergence. We also explore the optimization landscape in the neighborhood of a minimizer and find many directions in which the objective is mostly flat, indicating ample freedom to find simple and thus easy-to-build coils.

==> problem1/convergence_history/convergence_history.txt <==
idx,f,grad_a,grad_c
0,9.924777960769379,3.141592653589793,12
10,0.5114384448707227,40.55279645751326,0.01959462380286413
20,0.5035368371332424,126.9520133289464,0.03471862194042058
30,0.5002488736084242,8.659470619520683,0.00450677779733155
40,0.5001822660102537,0.8559071870321692,0.004193984975613836
50,0.5001795563197325,0.3504750904051303,0.0006918245191214848
60,0.3549629570274483,1178.074995514487,1.437356076547636
70,0.04514945314007775,1002.27466838869,0.6461196382168586
80,0.00669872921650159,57.9005181978093,0.1122740341922294
90,0.002546049752434321,31.66012690501959,0.1079801372559406
100,0.0007983776575592088,3.049197858213457,0.04315342073197814
110,0.0005782372840097573,5.203758149950427,0.01675379751857883
120,0.0004555679302124452,2.952646540351882,0.03306095400839774
130,0.0002809542719137143,2.677915027009737,0.01753371080828308
140,0.0002237899005764304,0.1733178702642262,0.006537192718650257
150,0.0001839066181598645,0.126899727960371,0.005875157211200387
160,0.0001414509582585273,0.3882736160890516,0.003319263771593854
170,0.0001160793429893693,0.3414666575859348,0.004810869527125911
180,9.019902138378651e-05,0.2219879602883348,0.001712077994973488
190,7.08828432772791e-05,0.1852721935241661,0.001306631541632819
200,6.199071553782569e-05,0.4958313799987217,0.001784699811186678
210,5.457897273938533e-05,1.91368683039249,0.003881202817534385
220,4.867395305120735e-05,0.1975480132052314,0.00100313681714345
230,4.429944276907266e-05,0.03607528030663887,0.0006956425468561219
240,3.819743701833198e-05,0.1368182428025626,0.001227690447388895
250,3.672163619132429e-05,0.591415832602196,0.003035075378093438
260,2.796810394888335e-05,0.03211882711881094,0.0009920503172993693
270,2.641826957176141e-05,0.1286472608980553,0.000393852730119054
280,2.557300186938395e-05,0.8067388689269488,0.001097728542295077
290,2.342529364512457e-05,0.01465370496214759,0.000463401874502923
300,2.014076133022446e-05,0.09163737063931628,0.0003079049417031871
310,1.984705083359783e-05,0.3106130010109163,0.0004847554589741021
320,1.680947415414318e-05,0.0167330005039861,0.0002828346456030759
330,1.430029968937566e-05,1.446977999029525,0.003451203035617349
340,1.064586360914392e-05,0.7118994940756621,0.000851375844898515
350,1.037058587199173e-05,0.1321580265235771,0.0003274762515746569
360,7.248678399133061e-06,0.1249699907830918,0.0008995996892574714
370,7.1487036125625e-06,0.07483641808677577,0.0002688290259866793
380,4.140135948544565e-06,0.2143291813086034,0.0009778659180210332
390,3.406069162564311e-06,0.1184869640836676,0.0001500930331978348
400,3.275231888629407e-06,0.042693683820411,9.210240050959887e-05
410,3.271215092884641e-06,0.04668290533166708,0.000108181513641982
420,2.00501538898307e-06,0.1761473422629926,0.001164683019918319
430,1.719378026259179e-06,0.05394626355022059,0.0001501858803728887
440,1.70604396779283e-06,0.01712737286857022,4.255407569553645e-05
450,1.683766233007219e-06,0.08548907013206845,0.0002052103997773179
460,1.03399447755174e-06,0.08764376638889404,0.0001972578018378672
470,9.981036787117601e-07,0.0044130178672123,1.607137993085259e-05
480,9.97591710641702e-07,0.008420447022595527,2.819429887478097e-05
490,9.390738051204432e-07,0.1326598014768748,0.0002894311051876369
500,8.84532948359347e-07,0.0005779516102390192,5.667910639550111e-06
510,8.841060393399918e-07,0.01307916839955725,2.884679228468657e-05
520,7.173851438006254e-07,0.07094621673766957,0.0005602733824178462
530,5.368016939106061e-07,0.04294054921290445,0.0001472349249065124
540,4.861432302551693e-07,0.02442111288142826,7.909583538650994e-05
550,4.6029313496955e-07,0.05539758466544864,9.076110293933089e-05
560,4.266242880821249e-07,0.02756689269138879,0.0001200408662375196
570,4.092146022554635e-07,0.03828182168915872,7.026626969597787e-05
580,3.976546691252409e-07,0.04665423742216117,2.763008654197624e-05
590,3.83986098341032e-07,0.01220696371228791,4.265071188659003e-05
600,3.831474991490866e-07,0.00231396282966416,5.999046499268989e-06
610,3.82977293394336e-07,0.009487586410513504,1.90990192807555e-05
620,2.955346256383129e-07,0.1524527306887002,0.000400441349219682
630,2.167528379811212e-07,0.04639557854631815,0.0002437117047154422
640,1.992204601794364e-07,0.04560000622670821,0.000188843548597739
650,1.933970492767846e-07,0.004419899059597054,1.016929413045005e-05
660,1.929050503562668e-07,0.01193214163853046,1.633868022397988e-05
670,1.906479164294134e-07,0.003866593821440435,9.941803775609123e-06
680,1.903447689427935e-07,0.0001781825144580029,3.346241194345869e-06
690,1.899097658620335e-07,0.01115965965617943,2.61400442113135e-05
700,1.84129644059178e-07,0.0210332030853485,7.600984508341421e-05
710,1.726669456839268e-07,0.02460217507390439,0.0001154240246952872
720,1.528300338750925e-07,0.03286397174222759,0.0001974779710525377
730,1.379261762921198e-07,0.009836849647193002,8.336495203733209e-05
740,1.256754723698062e-07,0.005435255332957988,6.541688117567239e-05
750,1.212845607968122e-07,0.01130998878470155,8.342499095158548e-05
760,1.185264746227575e-07,0.01041983148315721,8.302165717410001e-05
770,1.168355906953669e-07,0.008675769670988293,5.585398985018299e-05
780,1.143025327862474e-07,0.01041956387260235,5.658866924535855e-05
790,1.107615488448465e-07,0.01490493325127192,2.173568440924388e-05
800,1.101593837118021e-07,0.002690399108514014,7.426744066097809e-06
810,1.101051491678011e-07,0.0003041072696685632,2.7258960351595e-06
820,1.098077873481219e-07,0.002786421950262019,1.948064024742292e-05
830,1.09482190761839e-07,0.002110587405016226,1.551266915811151e-05
840,1.091548729443577e-07,0.002979005226726662,1.094344722675421e-05
850,1.086502816657414e-07,0.002673960828535382,2.044471570716061e-05
860,1.082421491898346e-07,0.003163269269040536,2.184521975181746e-05
870,1.079141188799924e-07,0.004588982647861365,1.192709711117164e-05
880,1.076476199031279e-07,0.001713441195118208,1.384934406832535e-05
890,1.073815241237077e-07,0.0008756847765858666,4.836555889416292e-06
900,1.073138413484325e-07,0.0006503182703101185,3.677432614204475e-06
910,1.072056988635607e-07,0.008293365603525069,2.96774204696771e-05
920,1.068778125248676e-07,0.001291320940081317,5.639992082953521e-06
930,1.058582157923873e-07,0.005686387454361203,2.564704984068739e-05
940,1.038535842865667e-07,0.01058495174853152,4.005653108002541e-05
950,9.763019632405528e-08,0.01754195754814116,7.528838422593537e-05
960,8.975256245485947e-08,0.01692106112467502,5.268657714299189e-05
970,8.392841617424373e-08,0.009938220558625435,6.401122731447053e-05
980,7.636428580175817e-08,0.02117163664500493,5.279402839767656e-05
990,7.011020867532873e-08,0.02277573872958727,7.730049075515062e-05
1000,6.56143153704938e-08,0.01344991655177808,7.746700543693745e-05
1010,6.315461192489043e-08,0.005103727719940276,3.415065948190064e-05
1020,6.194731527893902e-08,0.004321865741518232,4.686863558878961e-05
1030,6.160269730859493e-08,0.001837811853464197,6.909092031427908e-06
1040,6.05408765768188e-08,0.003542991126957884,4.487999716917381e-05
1050,5.434669585356717e-08,0.01435512005927057,4.341706606248234e-05
1060,5.045676737372663e-08,0.009525172865466737,4.312541403483823e-05
1070,4.914744433877562e-08,0.001578488534864873,2.324499750607251e-05
1080,4.820156248734638e-08,0.008561315446260959,2.08604752702853e-05
1090,4.593060665264148e-08,0.0006021463911072282,8.547032579057998e-06
1100,4.589043246404941e-08,0.00253099293422232,1.095850317855177e-05
1110,4.500913489274833e-08,0.0007322435240892103,6.47186144391238e-06
1120,4.498306428952733e-08,9.913875634552649e-05,1.791692443706438e-06
1130,4.446980623409154e-08,0.005509128433449095,7.382027753796054e-05
1140,4.247874172753771e-08,0.007256419246072905,3.918259111679676e-05
1150,4.141067761485402e-08,0.003244352062598596,5.28089661997954e-05
1160,4.089254075197592e-08,0.003148985608463925,9.954631483818939e-06
1170,4.07793550025584e-08,0.001382410131761089,1.055472089519986e-05
1180,4.069591318525872e-08,0.0008456338562970178,6.204147944119282e-06
1190,4.067632743945859e-08,0.0007493336407711285,2.179676130644583e-06
1200,4.051427428156285e-08,0.0004561963669024172,8.728949095263832e-06
1210,4.007158507051965e-08,0.001972525979328447,3.461829273713779e-05
1220,3.924578317299333e-08,0.007699607013213428,4.164034747479314e-05
1230,3.823235949208905e-08,0.009946835983752088,2.762212198037702e-05
1240,3.714104321522222e-08,0.007445194747109225,3.13125300697072e-05
1250,3.596534886648359e-08,0.01138546575353627,4.807419633342243e-05
1260,3.403928428788068e-08,0.01411898008580191,4.553102145135714e-05
1270,3.087856966053432e-08,0.01845810022432465,0.000110784936889952
1280,2.622767952621614e-08,0.01066444327757898,5.711856058843351e-05
1290,2.126684507697442e-08,0.0127566286060482,4.185423683423186e-05
1300,1.853053430573445e-08,0.005743107471530154,3.449304758186826e-05
1310,1.461253742684693e-08,0.009050679388013988,2.293181568727514e-05
1320,1.410712332841113e-08,0.0009175048571588972,6.478220054937235e-06
1330,1.406152635252252e-08,0.002352358378250853,1.275629169783135e-05
1340,1.373286780567005e-08,0.001263537167809848,6.8232226821573e-06
1350,1.296796554808286e-08,0.003132211421224445,2.53167671032364e-05
1360,1.279313323716708e-08,0.0002267006033003967,2.129905465539776e-06
1370,1.279247807348041e-08,0.0002130842112126052,4.814673021179366e-07
1380,1.264988263869509e-08,0.006578182305672753,1.556398938847626e-05
1390,1.248274197709923e-08,0.0003225755225804959,2.280670891398743e-06
1400,1.248178760578701e-08,0.0001394355151616547,2.874138687843068e-06
1410,1.120441334544394e-08,0.01207512718926845,0.0001023641981831098
1420,8.772795244832656e-09,0.007064419549365474,3.661618001198931e-05
1430,8.24622797317446e-09,0.001083499920589908,1.994433903336797e-05
1440,7.713081502549419e-09,0.002702088325802827,2.095022060011464e-05
1450,7.094508606000089e-09,0.002919601484985203,9.043202716948709e-06
1460,6.48349427896824e-09,0.001977656113116449,1.663339578768218e-05
1470,6.160366837247676e-09,0.003050423012297451,1.098329268643922e-05
1480,6.111426290774513e-09,0.002638343926095365,3.521801669953715e-06
1490,5.971515923826665e-09,0.001006154403522308,8.50411417578825e-06
1500,5.851324396576729e-09,0.0006063809004417525,1.094942359842813e-05
1510,5.832602713098131e-09,0.0003850165144274009,1.937938006930635e-06
1520,5.803633887547672e-09,0.0001962856373944227,1.481880156026754e-06
1530,5.785064983716661e-09,9.326391041030043e-05,1.324900562921179e-06
1540,5.782828151336177e-09,1.817575557013559e-05,2.178909178266449e-07
1550,5.782758130472923e-09,6.622672710718139e-05,2.723233506745248e-07
1560,5.710273054055241e-09,0.004935076208679314,2.156525537130097e-05
1570,4.686732772744695e-09,0.003205201365543259,2.590849298170976e-05
1580,4.214641644394797e-09,0.00125664659083509,1.123300330215199e-05
1590,4.152827179159273e-09,0.001170160723049866,3.272459172609295e-06
1600,4.108709208285778e-09,0.0007853599742045705,3.83567443165629e-06
1610,4.080977249698209e-09,0.0005810987646239323,4.559296795745996e-06
1620,4.020758362886439e-09,0.0009456766784358126,8.153729290105255e-06
1630,3.913669017431521e-09,0.0004782700056373509,9.834503746284472e-06
1640,3.872206220804011e-09,0.001373720953064934,2.802901533762481e-06
1650,3.830880965487833e-09,0.0007984747104627773,3.610665962970409e-06
1660,3.789951710474974e-09,0.0004304091777181888,3.132869900406819e-06
1670,3.740662511757344e-09,0.0008807265219468634,2.297501528806112e-06
1680,3.680055526486995e-09,0.001101351677851805,7.636706476622142e-06
1690,3.585878042066987e-09,0.001721713225747982,1.354293090208423e-05
1700,3.498386936734094e-09,0.002396489279021052,5.802784510328894e-06
1710,3.435128933353977e-09,0.0006239399883693347,4.407516806995736e-06
1720,3.358520437215033e-09,0.001649648595203038,1.121244977048333e-05
1730,3.327692529005434e-09,0.0003395001217986067,1.16826114185427e-06
1740,3.312443091525616e-09,0.0004384631970375755,1.534806551798137e-06
1750,3.311161399550722e-09,5.245255001500764e-05,3.694613703479344e-07
1760,3.309624121954486e-09,8.701209140748924e-05,1.623678560723529e-07
1770,3.309139859129066e-09,0.0002554332271128907,1.579861582121058e-06
1780,3.303120040545972e-09,0.0001281883812600838,3.070305941179342e-07
1790,3.303034822620913e-09,9.448108423147292e-05,2.170023517476301e-07
1800,3.254627095595765e-09,0.003927521530270692,1.581066781364042e-05
1810,2.649282805568871e-09,0.004254636957270347,2.964668909949084e-05
1820,2.069084564484721e-09,0.001300833525941015,1.3287016879235e-05
1830,1.989737950195735e-09,0.000627341794466263,3.541158229445572e-06
1840,1.958794318039219e-09,0.0009078208511220302,1.823871538177539e-06
1850,1.920633080366763e-09,0.0007955173611098286,4.641533412376126e-06
1860,1.902159320085733e-09,0.0006601844302559397,3.343396525732438e-06
1870,1.887926117796877e-09,0.0002137790157723465,3.303557459568379e-06
1880,1.866000625220515e-09,0.001217230428971377,3.609518798091546e-06
1890,1.807276447209216e-09,0.002215537182215965,5.481733119293192e-06
1900,1.763618103821619e-09,0.0003382189075429225,1.205316494764068e-06
1910,1.759404960138538e-09,0.0004328344845978867,2.01605602749795e-06
1920,1.750370827058638e-09,0.0002565279632364577,1.763240677577392e-06
1930,1.749149591246236e-09,8.870300703963958e-05,5.103458698432418e-07
1940,1.742450736152466e-09,0.0001738347640941615,8.033356056418946e-07
1950,1.742032435668009e-09,1.41030478328294e-05,1.098050379399271e-07
1960,1.742008207638078e-09,8.822590186046905e-05,2.569301665360333e-07
1970,1.720910354651415e-09,0.0007888646722808102,1.449916538358992e-05
1980,1.581533560323055e-09,0.0026360050726084,1.037106087366556e-05
1990,1.403152154553681e-09,0.00166562486133427,2.046579407358692e-05
2000,1.328231448201106e-09,0.0006055952349075332,5.117997549986985e-06
2010,1.277170992697089e-09,0.0008520884156386231,4.894677351875258e-06
2020,1.218750015008323e-09,0.001146228541925197,6.776498299461543e-06
2030,1.145418573485307e-09,0.001024724263408532,3.39408430212791e-06
2040,1.11079720321247e-09,0.0009433695700733946,3.201480166622545e-06
2050,1.102366167337649e-09,9.370367709879003e-05,1.272902564626879e-06
2060,1.096359695857684e-09,0.0002012517299662397,1.911709301371095e-06
2070,1.093745903978737e-09,0.0004969328828664527,1.483148811279643e-06
2080,1.074373683171092e-09,0.0007336207228946815,1.140824298261699e-06
2090,1.061790550040984e-09,0.0005020816283657376,3.170850837592373e-06
2100,1.054404451097578e-09,0.0001864634219508472,9.513053270576381e-07
2110,1.053663589875009e-09,9.149473531794538e-05,3.723034875123152e-07
2120,1.05325991933089e-09,5.935192939175078e-05,2.941372290871402e-07
2130,1.052925068146538e-09,0.000204462624480946,8.75067860665158e-07
2140,1.052635578443573e-09,1.338656903414944e-06,5.534514233954222e-08
2150,1.052084336554799e-09,0.0001785211568085341,6.534774227980136e-07
2160,8.654555374200703e-10,0.001194077185851278,1.167411148221414e-05
2170,7.849745314185611e-10,0.001109750704799228,9.056218087044086e-06
2180,7.298353457516224e-10,0.000789976886389018,5.847852048072891e-06
2190,6.938415869775646e-10,0.0009759132309141299,2.660669100666095e-06
2200,6.640188468666048e-10,0.0005549547146594968,3.633708471324743e-06
2210,6.490026258822442e-10,0.0004589466244195559,5.653678048073146e-06
2220,6.398246770202985e-10,0.0002910065394214032,1.654270649164199e-06
2230,6.337313747094154e-10,0.00101095316417249,2.301112186698755e-06
2240,6.136603909014757e-10,0.0004996032175445357,1.112406139110462e-06
2250,6.088045856819869e-10,0.0001388015150744512,7.088409228767064e-07
2260,5.951323489907525e-10,0.001320272604256535,1.814309918896456e-06
2270,5.866588124411887e-10,0.0004269135885606098,2.494065717563177e-06
2280,5.67779284069944e-10,0.0003096112085340449,3.185523288212891e-06
2290,5.579184302577214e-10,0.0003619725421390584,1.231438059390575e-06
2300,5.540377426884464e-10,0.0002464839751433135,1.755497976255156e-06
2310,5.513358119444762e-10,0.0002054289880102796,9.926074781999583e-07
2320,5.489448492197599e-10,0.0001763240098614192,3.419101609681468e-07
2330,5.48835767064967e-10,7.103241003638544e-06,6.81312156965047e-08
2340,5.486940348307932e-10,0.0001918236390774777,8.93549320625098e-07
2350,5.484538777350436e-10,4.631725742399293e-06,5.516413623787077e-08
2360,5.484519493914368e-10,1.117675736227932e-05,1.046016747333232e-07
2370,5.428063234615452e-10,0.001224119093089097,4.470700639563655e-06
2380,4.268716302526363e-10,0.001095737040061247,1.236627548075747e-05
2390,3.879024694436508e-10,0.000484961043948348,5.521286612357977e-06
2400,3.596113023778496e-10,0.0004599985947232898,3.343131908776124e-06
2410,3.464583434732566e-10,0.0004260550408460089,2.804488641994976e-06
2420,3.272977537667363e-10,0.0003316891679689218,3.626291103324442e-06
2430,3.023197901219147e-10,0.001272843070008821,8.29722323790341e-06
2440,2.911585946840771e-10,0.0004998185638106761,1.202031831197055e-06
2450,2.853551716271889e-10,0.0001624082561447571,1.771299971850342e-06
2460,2.843850292549521e-10,8.359298749393326e-05,5.480930064324969e-07
2470,2.817025899683091e-10,9.379122184697445e-05,8.783942304582542e-07
2480,2.806096109681023e-10,0.0001078209855952416,4.441972668281185e-07
2490,2.803861235606624e-10,4.595190512230005e-05,4.477767055022351e-07
2500,2.802667387142226e-10,1.537566318941445e-05,2.047963877321652e-07
2510,2.801163759603202e-10,4.454982176221859e-05,2.02674254910151e-07
2520,2.800973507567496e-10,1.711559072151249e-06,1.880766118828128e-08
2530,2.798583200518512e-10,0.000141195976186089,5.013793221694418e-07
2540,2.571283309589679e-10,0.0005339309847355662,2.533983712084531e-06
2550,2.209433909197949e-10,0.0009164563033382615,4.855338721084912e-06
2560,2.030762568277918e-10,0.0003750120299208543,1.618593387562855e-06
2570,1.879756753675176e-10,0.000279914388442034,4.142453230824577e-06
2580,1.639017797587163e-10,0.0009267748720458107,2.613177378082308e-06
2590,1.42844976725768e-10,0.0003194353120764987,3.573081128929907e-06
2600,1.292179179052183e-10,0.0002309758037758428,1.558214698580335e-06
2610,1.262327302232845e-10,0.0001417889940558497,9.448070496748725e-07
2620,1.215401271976683e-10,0.0001985009410975824,1.358157137362391e-06
2630,1.187877442814501e-10,0.0001629351072723424,1.077292960262997e-06
2640,1.180296655211684e-10,0.0001471062117654342,9.053821704584017e-07
2650,1.172439058904379e-10,3.808713017291038e-05,2.69038516778855e-07
2660,1.162371485523642e-10,0.0002367839152085575,1.691101285459474e-06
2670,1.152654170233415e-10,0.0001547169927178662,1.0739245864036e-06
2680,1.146449657543468e-10,2.478853116062839e-05,1.973283202374008e-07
2690,1.141306051087377e-10,0.0001982248875648352,9.672394602233588e-07
2700,1.132412263280211e-10,8.377392889856743e-05,5.640240240463548e-07
2710,1.131564810301224e-10,1.465590922121189e-05,1.976161931904855e-07
2720,1.131535036820477e-10,3.88347730127987e-07,6.622323915281451e-09
2730,1.131532611961469e-10,4.794165551393973e-06,2.852079445073647e-08
2740,1.127925382258262e-10,0.0003792533623942831,2.406202612767581e-06
2750,1.065546439577528e-10,0.0004556840806336305,6.394729648365129e-06
2760,8.243030226704999e-11,0.0007702190870181009,3.211078370382447e-06
2770,6.709452426967486e-11,0.000381044129299537,1.917008328223414e-06
2780,6.109669046483362e-11,0.0004796719010665444,1.511676494370988e-06
2790,5.82881019197332e-11,0.0003729108586576966,1.130760934380386e-06
2800,5.596941409183723e-11,0.0001896130516028417,4.675843018729861e-07
2810,5.425595426511669e-11,0.0001662579681861982,8.654718047720197e-07
2820,5.387425932615743e-11,3.246835242306143e-05,2.406847977587417e-07
2830,5.327703904567268e-11,0.0001671915445274621,4.701655010984525e-07
2840,5.299878884211461e-11,6.990201538958949e-05,6.051636279909662e-07
2850,5.279826948471311e-11,2.245173785033336e-05,3.492558140447884e-07
2860,5.274576647507816e-11,1.360190022678599e-05,1.496992166596105e-07
2870,5.238296293632459e-11,8.98815578927127e-05,9.426251632411917e-07
2880,5.214894532824487e-11,2.804232803345603e-05,1.089835827762951e-07
2890,5.212950097577242e-11,8.63289002045111e-06,4.611067655352775e-08
2900,5.212917457718711e-11,9.631733130173129e-07,2.903178942469603e-09
2910,5.210474391578289e-11,7.708785252193135e-05,1.98460003434345e-07
2920,4.807148409271368e-11,0.0002657553076159288,2.033534392921531e-06
2930,4.658398688756452e-11,5.766800858149752e-05,3.134803102907774e-07
2940,4.616995742137001e-11,5.004527496449028e-05,2.420682329310984e-07
2950,4.610465296063986e-11,3.171426145145894e-05,1.231447161665127e-07
2960,4.605314758126401e-11,2.487430129132026e-05,1.156377255674603e-07
2970,4.602826431707108e-11,7.123464667527565e-06,1.187462986878013e-07
2980,4.602688044604766e-11,1.648217660545337e-07,2.564915904634261e-09
2990,4.60265829922339e-11,5.192834514321525e-06,2.003286313187695e-08
3000,4.494740375591725e-11,0.0002005165199526047,2.6550473716505e-06
3010,4.251315181150222e-11,0.000235035058936879,1.019274316416201e-06
3020,4.142438234381108e-11,0.0001407180582441313,1.260758716504158e-06
3030,4.092794032617155e-11,6.959627435289666e-05,1.021015046617469e-06
3040,4.067200075809993e-11,3.66167365808159e-05,2.684715074605442e-07
3050,4.061245138048688e-11,2.742672743407521e-05,1.17023050302951e-07
3060,4.056867658401195e-11,1.287643579576954e-05,1.292243748195653e-07
3070,4.055569840441883e-11,2.207974295159974e-05,4.81039945590942e-08
3080,4.054444849983681e-11,1.766066876855647e-05,1.100458943402102e-07
3090,4.053547481176295e-11,1.324580624372613e-06,7.631746898249905e-09
3100,4.05352790891458e-11,9.26750923915874e-08,2.152970676035117e-09
3110,4.053208083644207e-11,1.821031541372225e-05,8.619282895600331e-08
3120,3.889145195404197e-11,0.00034243000496606,1.530306453398665e-06
3130,3.564503730276303e-11,0.0002860174638475982,2.076325552038791e-06
3140,3.334074890944187e-11,0.0002326893169487418,1.73821169300031e-06
3150,3.178523295728479e-11,0.0001475169496800982,5.325879890856205e-07
3160,2.998478713203192e-11,0.0001631713431212261,1.421611700374978e-06
3170,2.841292522872922e-11,7.111962618513521e-05,3.796189375213542e-07
3180,2.791648613772782e-11,7.537513602042615e-05,3.661586048685801e-07
3190,2.761481480317754e-11,6.647065650351738e-05,2.057355421586266e-07
3200,2.727055478116797e-11,5.168927876556075e-05,2.199329209108785e-07
3210,2.692021278037713e-11,9.20329108823096e-05,4.762778255173023e-07
3220,2.669637293286253e-11,6.818826015567361e-05,5.678960354220538e-07
3230,2.646157202888255e-11,4.919250989611588e-05,1.713899130011197e-07
3240,2.638099535002657e-11,5.1894683680531e-05,1.918827216999206e-07
3250,2.621313535652653e-11,9.611085626856278e-05,2.767830856862379e-07
3260,2.600219161482196e-11,8.452910034045314e-05,5.379969839856303e-07
3270,2.578347873355806e-11,4.566101172173899e-05,1.744370930591189e-07
3280,2.573495594774817e-11,1.667826965561589e-05,1.274051794440796e-07
3290,2.550053321351411e-11,0.0002102407371846949,6.266793297072432e-07
3300,2.475069153139322e-11,0.0001425471622583733,7.425078560908758e-07
3310,2.42424180299862e-11,8.669882195904307e-05,6.274364388549008e-07
3320,2.415442926516121e-11,3.371616668308686e-05,9.157995925816081e-08
3330,2.412071876646622e-11,8.633292046645283e-06,9.806780583430449e-08
3340,2.406635802736673e-11,7.081380992374679e-05,7.003950227334124e-07
3350,2.399864754664666e-11,1.501696066606994e-05,5.657953464214796e-08
3360,2.399141686382893e-11,1.895764184563626e-05,7.343899556947642e-08
3370,2.397883335878197e-11,2.058049258303509e-06,2.059941367190794e-08
3380,2.392803579632203e-11,1.602708409679834e-05,3.075137654894722e-07
3390,2.388921777111659e-11,6.007233618193763e-06,9.868813084764212e-08
3400,2.388312555529783e-11,3.745150622003646e-06,2.782572400462242e-08
3410,2.388269020237814e-11,1.34928059871306e-07,1.212459067505477e-09
3420,2.388266384341148e-11,1.083423656091515e-06,7.677472260644593e-09
3430,2.3882368316269e-11,3.734602063046898e-08,8.5500474777436e-10
3440,2.388220988534451e-11,2.648702698237305e-06,2.523105855517507e-08
3450,2.380025784272875e-11,4.085697441419888e-05,3.311792772705677e-07
3460,2.354840095452907e-11,0.0001272258665697164,7.618810890943807e-07
3470,2.331243546829804e-11,0.0001054565164643953,3.052618610505247e-07
3480,2.271097473922826e-11,0.0001829664564943925,5.760649005570987e-07
3490,2.227494044962617e-11,4.669576589460776e-05,6.609485157415975e-07
3500,2.186368813746959e-11,7.089197896241242e-05,3.898194782140717e-07
3510,2.175783857040201e-11,4.200803782265642e-05,3.185936680221342e-07
3520,2.160304905496818e-11,8.748988144421033e-05,7.273594289462176e-07
3530,2.151702222068155e-11,1.839174208201472e-05,9.610875255591102e-08
3540,2.148350770109917e-11,2.486398951681934e-05,8.599425326577985e-08
3550,2.146601809780408e-11,7.756793584443593e-06,3.898159463676068e-08
3560,2.144486398970042e-11,1.818309131912936e-05,9.160481070777739e-08
3570,2.14278915928675e-11,7.114884116183869e-06,3.195582351878459e-08
3580,2.142223682603373e-11,5.179407752829615e-06,2.427768097495764e-08
3590,2.142117993002795e-11,4.339973325557291e-06,3.227955596022884e-08
3600,2.140700447225153e-11,5.008853914449464e-06,7.345458638424956e-08
3610,2.140509064738028e-11,1.685942159739811e-06,8.404859754557908e-09
3620,2.140506419504916e-11,5.682451631832644e-08,5.068466349491763e-10
3630,2.140505797091645e-11,4.436545099529516e-07,3.227307550387722e-09
3640,2.138029553070587e-11,5.743288695031621e-05,1.686695552907592e-07
3650,2.099546774523389e-11,0.0001110030711309741,1.463226839972729e-06
3660,2.011943662074321e-11,0.0001410629203019934,6.183656031637509e-07
3670,1.913734339848728e-11,0.0002499155463203603,7.1226280753457e-07
3680,1.851148481206086e-11,7.506321856176555e-05,5.985230211006922e-07
3690,1.797834637413078e-11,0.0001515732516248186,8.153018570018513e-07
3700,1.748871831681729e-11,0.0001004327807387958,5.365528574386333e-07
3710,1.724683244747197e-11,4.778069510062477e-05,2.522035396012576e-07
3720,1.716767683997477e-11,3.706402210188634e-05,8.734065366304469e-08
3730,1.710412993343649e-11,1.842745895387252e-05,1.614704919017068e-07
3740,1.705117810754674e-11,2.25082929405032e-05,9.381620548158962e-08
3750,1.695441962955486e-11,7.617179685361251e-05,2.040341264238781e-07
3760,1.684893677227163e-11,7.607557802697046e-05,1.834717112882017e-07
3770,1.679322550999895e-11,2.348462211729116e-05,1.796089844382747e-07
3780,1.671152701669023e-11,8.757874767159138e-05,3.37591427699708e-07
3790,1.66102409171664e-11,3.431751469414328e-05,1.45294616209655e-07
3800,1.643066449748785e-11,9.445506939610607e-05,5.928305800267911e-07
3810,1.623231317171437e-11,2.855190220428739e-05,4.109304721798303e-07
3820,1.612128922723933e-11,5.364977025684533e-05,3.190563874647349e-07
3830,1.598811939596424e-11,5.51759510340188e-05,3.920549654853702e-07
3840,1.591512726147581e-11,5.418638420238493e-05,1.758962170016571e-07
3850,1.582905267893221e-11,4.492808699821686e-05,6.851409609780621e-08
3860,1.579945715206487e-11,1.867005199609789e-05,1.203824578315502e-07
3870,1.576167754424156e-11,2.359815197840436e-05,1.468650869112277e-07
3880,1.571510045709115e-11,2.602593524830702e-05,1.440758961859087e-07
3890,1.568195014982533e-11,9.566897183689452e-06,3.694809470407308e-08
3900,1.566542495519959e-11,2.410073966220582e-05,1.675080552157751e-07
3910,1.565200491206039e-11,2.415671738818883e-06,3.717336807804621e-08
3920,1.561752758824151e-11,2.464716989743909e-05,1.904401073562956e-07
3930,1.557430041933672e-11,9.194269874578311e-06,1.736124337718468e-07
3940,1.556240419249204e-11,5.199204980364334e-06,6.5202804589132e-08
3950,1.556050521386177e-11,5.524827558112339e-06,7.646294266184267e-08
3960,1.552644257603854e-11,6.158943637456034e-05,2.054488228105704e-07
3970,1.55015406079048e-11,9.874417430938201e-06,6.668980771260729e-08
3980,1.549036628375141e-11,1.543027630808699e-05,8.923765842633137e-08
3990,1.548374189859721e-11,9.47565133088366e-06,4.935470702558594e-08
4000,1.548050108282106e-11,4.586369919019461e-06,1.985579992476434e-08


==> problem1/convergence_history/convergence_history_gd.txt <==
iter,fgd
1,9.924777960769379
11,0.5155196327932916
21,0.5155196047945499
31,0.5155195825732907
41,0.5155195588873103
51,0.5155194968516008
61,0.5155194743493526
71,0.515519424914063
81,0.5155194042364636
91,0.5155193532824298
101,0.5155192936669883
111,0.5155192431515941
121,0.515519194143365
131,0.5155191439352098
141,0.5155191086586448
151,0.5155190864159985
161,0.5155190645866516
171,0.5155190185415934
181,0.5155189597968241
191,0.5155189217006098
201,0.5155188674763104
211,0.5155188165352697
221,0.5155187655722163
231,0.5155187072292458
241,0.5155186565132592
251,0.5155186042765503
261,0.5155185436653752
271,0.5155185056402388
281,0.515518441594548
291,0.5155183912652815
301,0.5155183422106155
311,0.5155183196822877
321,0.515518256956351
331,0.5155182219762199
341,0.5155181721036218
351,0.5155181341485482
361,0.5155180780616654
371,0.5155180316790392
381,0.5155179935839983
391,0.5155179435843428
401,0.5155178964910575
411,0.5155178347557653
421,0.5155178118524529
431,0.515517789258901
441,0.5155177664412232
451,0.5155177442946302
461,0.515517694560125
471,0.5155176458112883
481,0.5155175858605193
491,0.5155175360397347
501,0.5155174871563221
511,0.5155174270964293
521,0.5155173810837654
531,0.5155173424541553
541,0.5155173193908824
551,0.5155172706535408
561,0.5155172079007677
571,0.5155171606656904
581,0.5155171095347141
591,0.5155170731852816
601,0.5155170244376069
611,0.5155169628743921
621,0.5155169138943055
631,0.5155168632575966
641,0.5155168127732817
651,0.515516764428408
661,0.5155167017831251
671,0.5155166515345094
681,0.5155166181304276
691,0.5155165672928107
701,0.5155165053489623
711,0.5155164560673119
721,0.515516432635155
731,0.5155163736220665
741,0.5155163343557595
751,0.5155162980491508
761,0.5155162497520968
771,0.5155161902597072
781,0.5155161401634611
791,0.5155160932110144
801,0.5155160346158338
811,0.515515996608546
821,0.5155159359234952
831,0.5155158871908712
841,0.5155158367062199
851,0.5155157845828449
861,0.5155157259381214
871,0.515515701592026
881,0.5155156400798682
891,0.5155155908356507
901,0.5155155402855008
911,0.5155154954268679
921,0.5155154446215751
931,0.515515383073199
941,0.5155153354645512
951,0.5155152990800018
961,0.5155152536193929
971,0.5155151905672871
981,0.5155151408675769
991,0.5155151178321181
1001,0.5155150682525305
1011,0.5155150233541504
1021,0.5155149722666286
1031,0.5155149361167209
1041,0.515514913485801
1051,0.5155148618635658
1061,0.5155148132638113
1071,0.5155147539768847
1081,0.515514731372776
1091,0.5155147083479759
1101,0.5155146616168447
1111,0.5155146262298611
1121,0.5155145758351508
1131,0.5155145312901128
1141,0.5155144934101353
1151,0.5155144338576098
1161,0.5155143834082514
1171,0.515514331716704
1181,0.5155142987336022
1191,0.5155142499710224
1201,0.515514187956526
1211,0.5155141408182147
1221,0.5155140912525549
1231,0.5155140409112579
1241,0.515513998129851
1251,0.5155139473655355
1261,0.5155139016850759
1271,0.5155138626656283
1281,0.5155138389434869
1291,0.5155137805660712
1301,0.5155137217800461
1311,0.5155136837881203
1321,0.5155136248312204
1331,0.5155135737025693
1341,0.5155135229423533
1351,0.5155134619268583
1361,0.5155134136043897
1371,0.5155133521844686
1381,0.5155133012708314
1391,0.5155132555811548
1401,0.5155132320910116
1411,0.5155132099259395
1421,0.5155131760040225
1431,0.51551313839423
1441,0.5155131157118666
1451,0.5155130811326191
1461,0.5155130190910951
1471,0.5155129704428379
1481,0.5155129239407518
1491,0.5155128737727583
1501,0.5155128387767185
1511,0.5155128180061038
1521,0.5155127669536634
1531,0.5155127307564545
1541,0.5155127084593911
1551,0.5155126490222216
1561,0.5155126100533054
1571,0.515512587025923
1581,0.5155125366053637
1591,0.5155124899132879
1601,0.515512454411417
1611,0.5155124035655744
1621,0.5155123450185471
1631,0.5155122981998281
1641,0.5155122480803715
1651,0.5155122128779254
1661,0.5155121913799138
1671,0.5155121425684128
1681,0.5155120919551466
1691,0.515512045944996
1701,0.5155119816612056
1711,0.5155119512579048
1721,0.5155119007327186
1731,0.5155118368647831
1741,0.5155118021789477
1751,0.5155117664421257
1761,0.515511706560049
1771,0.5155116596309216
1781,0.5155115976762804
1791,0.5155115508664689
1801,0.5155114984333501
1811,0.5155114424595375
1821,0.5155113959288754
1831,0.5155113583882103
1841,0.5155113231032651
1851,0.5155112728054079
1861,0.5155112365018458
1871,0.5155111908562235
1881,0.5155111677276492
1891,0.5155111328668903
1901,0.5155110816080818
1911,0.5155110336861863
1921,0.51551098496102
1931,0.5155109609228341
1941,0.5155109387779035
1951,0.5155109046700928
1961,0.5155108457608319
1971,0.5155108197038835
1981,0.5155107594371837
1991,0.5155107082507574
2001,0.5155106595628945
2011,0.5155105983110609
2021,0.5155105480077924
2031,0.5155105261016136
2041,0.5155104807435558
2051,0.5155104221496084
2061,0.5155103842864497
2071,0.5155103355963978
2081,0.5155103117499933
2091,0.5155102761894683
2101,0.5155102136323533
2111,0.5155101639378561
2121,0.5155101030876417
2131,0.5155100527972837
2141,0.5155100299803479
2151,0.5155099718354146
2161,0.5155099213856063
2171,0.5155098695254746
2181,0.5155098210016897
2191,0.5155097568876809
2201,0.5155097248920036
2211,0.5155096818010119
2221,0.5155096555211356
2231,0.5155096331731076
2241,0.5155096108202053
2251,0.5155095737306992
2261,0.5155095270689064
2271,0.5155094784657738
2281,0.5155094326611261
2291,0.5155093822536581
2301,0.5155093337185221
2311,0.5155092966068738
2321,0.5155092504758306
2331,0.5155092135072202
2341,0.5155091509241359
2351,0.5155091038517059
2361,0.5155090528708365
2371,0.5155090169083236
2381,0.5155089938332432
2391,0.5155089456177444
2401,0.5155088831689878
2411,0.5155088607012271
2421,0.5155088381464524
2431,0.5155088160246152
2441,0.515508794085602
2451,0.5155087338381381
2461,0.5155086812925668
2471,0.5155086491659159
2481,0.5155086000142456
2491,0.5155085537058868
2501,0.5155085160530372
2511,0.5155084930732335
2521,0.5155084700651574
2531,0.5155084477173308
2541,0.5155084000789211
2551,0.5155083473335712
2561,0.5155083170018886
2571,0.5155082664580151
2581,0.5155082039775629
2591,0.5155081818735698
2601,0.5155081193464623
2611,0.5155080679530044
2621,0.5155080078907334
2631,0.5155079699936747
2641,0.5155079088373187
2651,0.515507858182212
2661,0.5155078091175387
2671,0.5155077470425034
2681,0.5155076991201566
2691,0.5155076512720768
2701,0.5155075949303118
2711,0.5155075441151131
2721,0.5155074938852539
2731,0.5155074574631177
2741,0.515507409057314
2751,0.5155073598882404
2761,0.5155073383140661
2771,0.5155072880782751
2781,0.5155072517784757
2791,0.5155072031828056
2801,0.5155071453143985
2811,0.5155071076662651
2821,0.515507084967065
2831,0.5155070625476231
2841,0.5155070391754515
2851,0.5155069817539457
2861,0.5155069313610073
2871,0.5155068797532649
2881,0.5155068184710337
2891,0.5155067697217257
2901,0.5155067197562357
2911,0.5155066583809049
2921,0.5155066090955875
2931,0.5155065871755589
2941,0.5155065647117293
2951,0.5155065426159107
2961,0.5155064955982926
2971,0.5155064453835884
2981,0.5155063888516982
2991,0.5155063383104957
3001,0.5155062770203236
3011,0.5155062261781347
3021,0.5155061800315986
3031,0.5155061299422226
3041,0.5155060959418928
3051,0.5155060452821163
3061,0.51550599711698
3071,0.5155059346505987
3081,0.5155058999235197
3091,0.5155058506667196
3101,0.5155058027934423
3111,0.5155057427788163
3121,0.5155056930733966
3131,0.5155056451855433
3141,0.5155055867767024
3151,0.5155055400928824
3161,0.515505490060495
3171,0.5155054549655742
3181,0.5155054324459649
3191,0.5155053870371443
3201,0.5155053493721001
3211,0.5155052879314412
3221,0.5155052420917486
3231,0.5155052055846524
3241,0.5155051595758213
3251,0.5155051092262485
3261,0.5155050871173119
3271,0.5155050647690279
3281,0.5155050274719877
3291,0.515504981415675
3301,0.515504921321017
3311,0.5155048692088501
3321,0.515504834285764
3331,0.515504812072744
3341,0.5155047788305563
3351,0.5155047241160335
3361,0.51550467580816
3371,0.5155046186978309
3381,0.5155045808797279
3391,0.5155045586575514
3401,0.5155045115704447
3411,0.515504460464419
3421,0.5155044095637723
3431,0.5155043617532408
3441,0.5155043011242963
3451,0.5155042544204566
3461,0.5155041959036573
3471,0.5155041580125329
3481,0.5155041093437661
3491,0.5155040606798409
3501,0.5155040110117929
3511,0.5155039732055731
3521,0.5155039160981114
3531,0.5155038782685577
3541,0.5155038163483054
3551,0.5155037659656425
3561,0.515503717364691
3571,0.5155036962180868
3581,0.515503646018753
3591,0.5155035999651261
3601,0.5155035631264699
3611,0.5155034994133449
3621,0.5155034511908119
3631,0.5155034031103124
3641,0.5155033657375663
3651,0.5155033172133705
3661,0.5155032557955757
3671,0.5155032083796353
3681,0.5155031721882307
3691,0.5155031262723777
3701,0.5155030639909158
3711,0.5155030412166698
3721,0.5155029958825396
3731,0.5155029369665641
3741,0.5155028873076696
3751,0.515502849580753
3761,0.515502793838961
3771,0.5155027712720436
3781,0.515502711709793
3791,0.5155026785609909
3801,0.5155026397210126
3811,0.5155026167753045
3821,0.5155025670251493
3831,0.5155025317964094
3841,0.5155024812215014
3851,0.5155024331655509
3861,0.5155023867002302
3871,0.5155023371644691
3881,0.5155023146332949
3891,0.5155022668824157
3901,0.5155022162616132
3911,0.5155021682099857
3921,0.5155021221530309
3931,0.5155020790199588
3941,0.5155020284475176
3951,0.5155019820229084
3961,0.5155019302278815
3971,0.5155018821940988
3981,0.5155018228721284
3991,0.5155017995115003


==> problem1/convergence_history/convergence_history_pgd.txt <==
iter,f
1,9.924777960769379
11,2.78458118941627
21,1.970013338795823
31,1.195864375748772
41,0.6871147610936322
51,0.4684568530156947
61,0.3550463253638529
71,0.26346929324067
81,0.2274018118128949
91,0.2085106165551949
101,0.1905046223552796
111,0.1584648999065265
121,0.1325891164577904
131,0.1120524453249709
141,0.09191858212234272
151,0.07913316703304593
161,0.07414305793087779
171,0.06459183736278591
181,0.05555596624192692
191,0.04882029763309047
201,0.04635086990520998
211,0.04149095309995819
221,0.03855284641383974
231,0.03688097672559518
241,0.03525198305625688
251,0.03227836503165894
261,0.03103037136625065
271,0.02843429911053153
281,0.02637702191861812
291,0.02548007156291921
301,0.02407353064237627
311,0.02288514103005418
321,0.02218421355598049
331,0.02080755019016646
341,0.01987757622116693
351,0.01867062899939664
361,0.0181495879951895
371,0.01743753560621238
381,0.0164453000823511
391,0.01554659247345227
401,0.01517693721462865
411,0.01424287309678356
421,0.01351245463529617
431,0.01273725181470871
441,0.01213432635717777
451,0.01160300747128187
461,0.01110682081761071
471,0.01088698136569359
481,0.01066908746432148
491,0.01023700225494258
501,0.009840658173110523
511,0.009657203473111954
521,0.009274841438115617
531,0.008906726766133723
541,0.008577967898041964
551,0.008184043627574326
561,0.007881382657946114
571,0.007750851051848373
581,0.007495182508478988
591,0.007223869949643458
601,0.006979816652945461
611,0.006743613829621132
621,0.006525788759902564
631,0.006314893427058332
641,0.00610272130542965
651,0.005959122561453282
661,0.00578249660973089
671,0.00563954843893268
681,0.005510339093291166
691,0.005306083124324706
701,0.005140261507410627
711,0.004984739754394598
721,0.004912812805216142
731,0.00477790574203541
741,0.004608944455206316
751,0.004473707939724406
761,0.004341143041219658
771,0.00419335142667871
781,0.004078062748200587
791,0.003937366677310481
801,0.003831684541027218
811,0.003734173318417648
821,0.003609674451503409
831,0.003495676649139585
841,0.003447982241300406
851,0.0033325448517423
861,0.003291683640934478
871,0.003187361683347294
881,0.003120797032930844
891,0.003081438149685721
901,0.002980589619973324
911,0.002907454299790321
921,0.002826092475141941
931,0.002769043493665616
941,0.002697461914021105
951,0.002649553709322024
961,0.002587151323091718
971,0.00253731431826849
981,0.00247351241423201
991,0.002413867311017093
1001,0.002356179927195503
1011,0.002284859932636862
1021,0.002231050303841613
1031,0.002175610557601554
1041,0.002124035193843102
1051,0.002065566801546656
1061,0.002026789602763261
1071,0.001980236138795012
1081,0.00193226854634054
1091,0.001882367461267696
1101,0.00183741514527846
1111,0.001794087415263261
1121,0.001775085335618808
1131,0.001734651336971115
1141,0.001716133605956047
1151,0.001678293570774815
1161,0.001660606055050849
1171,0.001622148097398374
1181,0.001596643962133347
1191,0.00155945552097858
1201,0.001518304350865885
1211,0.001477764586600779
1221,0.001452326449832275
1231,0.001420380430231162
1241,0.001405528328182307
1251,0.001391086580628456
1261,0.001376921299732351
1271,0.001340311032377475
1281,0.001317219398250102
1291,0.001303854185404152
1301,0.001290850671767169
1311,0.001278595511648757
1321,0.001243535942075884
1331,0.001216488618813507
1341,0.001189693788562292
1351,0.001178420001382321
1361,0.001152172456064772
1371,0.001128508048024564
1381,0.001103532889832518
1391,0.001080381148822176
1401,0.001057833390217876
1411,0.001029631968982235
1421,0.0010197571852376
1431,0.001010093738686329
1441,0.0009945108701073912
1451,0.0009691609902646953
1461,0.0009475898423757328
1471,0.0009353783986273264
1481,0.0009153466702845484
1491,0.0008967063826521509
1501,0.0008787487223489639
1511,0.000856635377128949
1521,0.0008390158319139662
1531,0.000822691721964709
1541,0.0008027144315627187
1551,0.0007863881007629313
1561,0.0007789108392235737
1571,0.0007718139920499685
1581,0.0007646700576343498
1591,0.0007575749395661959
1601,0.0007504409998587071
1611,0.0007434989609579782
1621,0.0007365829531215934
1631,0.0007302981925320634
1641,0.0007153981657752686
1651,0.0007013274375197039
1661,0.0006878931390592524
1671,0.0006781402070064569
1681,0.00066422553453981
1691,0.0006522132938041103
1701,0.000639700626998122
1711,0.0006301533152192311
1721,0.0006181067034655137
1731,0.000606671905904139
1741,0.0005945332381685646
1751,0.0005831216187002345
1761,0.0005757686628333035
1771,0.0005625827082087865
1781,0.0005542401444415477
1791,0.0005409953904374679
1801,0.0005305480850481561
1811,0.0005259801425356899
1821,0.0005191947640326817
1831,0.000511681677002239
1841,0.0005070852809646746
1851,0.0004974039548848886
1861,0.0004882094918775808
1871,0.0004837965415020852
1881,0.0004771271925583318
1891,0.0004688576726922967
1901,0.0004621240641903924
1911,0.0004513281447200732
1921,0.0004474862212997034
1931,0.0004390058135502686
1941,0.0004289178616922082
1951,0.000420783150698713
1961,0.0004136067337499975
1971,0.0004100982015524108
1981,0.0004043294195372402
1991,0.0003954120979076917
2001,0.0003899012524441877
2011,0.0003844414898590953
2021,0.000377563099449295
2031,0.0003689602630475897
2041,0.0003659590087548555
2051,0.0003594840539217756
2061,0.0003527426207555102
2071,0.0003465133608401114
2081,0.0003407494017430146
2091,0.0003346730431911053
2101,0.0003285384404497539
2111,0.0003213513673420305
2121,0.0003154572120742842
2131,0.0003085489745137228
2141,0.0003032891461041981
2151,0.0002977953938257191
2161,0.0002910804165452914
2171,0.0002860130351155936
2181,0.0002811830188573694
2191,0.0002761659697849972
2201,0.0002714950476022798
2211,0.0002659085298369082
2221,0.0002614006042715703
2231,0.0002568130503346391
2241,0.0002517123841258802
2251,0.0002483521321930658
2261,0.0002442456373788445
2271,0.0002400099383029695
2281,0.0002382075178418645
2291,0.0002342984847063936
2301,0.0002304379642762918
2311,0.0002257384884423534
2321,0.0002228428781496492
2331,0.0002211102105561935
2341,0.0002173671277215586
2351,0.0002157437655291543
2361,0.0002141202237836464
2371,0.0002105462437675862
2381,0.0002080451336939388
2391,0.0002048537431836712
2401,0.000203266668121409
2411,0.0001999403845492255
2421,0.0001965881039362546
2431,0.00019348643451779
2441,0.0001902573542692595
2451,0.0001880217408545852
2461,0.0001851094842530748
2471,0.0001820544528939575
2481,0.0001791490036111358
2491,0.0001778264379872006
2501,0.0001765110201410078
2511,0.0001737431777174482
2521,0.0001724033345921468
2531,0.0001711288746803223
2541,0.0001698997005198555
2551,0.0001686102787359075
2561,0.0001666936617700593
2571,0.000163978770377381
2581,0.0001615896696441147
2591,0.0001585592085445793
2601,0.0001559896045656633
2611,0.0001536050854439217
2621,0.0001507633552855234
2631,0.0001480441034936902
2641,0.0001456917454591671
2651,0.0001441499334145725
2661,0.0001420304003505328
2671,0.000139735085666071
2681,0.0001375557733493563
2691,0.0001353518554678508
2701,0.0001333289320968777
2711,0.0001308388241668474
2721,0.0001288237850603671
2731,0.0001269213792922882
2741,0.0001245283962179327
2751,0.0001226628407342857
2761,0.0001207916831319033
2771,0.0001190464905195082
2781,0.0001169768488500347
2791,0.0001150289136378952
2801,0.0001131956947226548
2811,0.0001119351237448818
2821,0.000110742684145495
2831,0.0001099945645951119
2841,0.0001084419878367028
2851,0.000106506512455596
2861,0.0001049703758652571
2871,0.000104280492115555
2881,0.0001028537058524728
2891,0.0001016918058279187
2901,0.0001003348661427838
2911,9.897562336245682e-05
2921,9.753016777854977e-05
2931,9.619242681172921e-05
2941,9.486831605562328e-05
2951,9.327334765467752e-05
2961,9.207476271077151e-05
2971,9.108515749573931e-05
2981,9.050966199629739e-05
2991,8.992594462043341e-05
3001,8.868107450372612e-05
3011,8.781603895082145e-05
3021,8.659895943448597e-05
3031,8.577350146314693e-05
3041,8.5241736517157e-05
3051,8.438299638499992e-05
3061,8.295661927123695e-05
3071,8.245107147362888e-05
3081,8.194043998673081e-05
3091,8.144425169825808e-05
3101,8.005474567573232e-05
3111,7.931440164657927e-05
3121,7.82790242536377e-05
3131,7.782003411067785e-05
3141,7.737389837943349e-05
3151,7.638028365221994e-05
3161,7.536607413044432e-05
3171,7.440967305525156e-05
3181,7.320436840848277e-05
3191,7.278162734742892e-05
3201,7.23307900446817e-05
3211,7.150069314500013e-05
3221,7.080570006754737e-05
3231,6.967886550468609e-05
3241,6.910879507039688e-05
3251,6.80823744393275e-05
3261,6.74361326498571e-05
3271,6.642681188778026e-05
3281,6.56066522395981e-05
3291,6.482374901852416e-05
3301,6.38381387582363e-05
3311,6.296080697648851e-05
3321,6.218473829247999e-05
3331,6.149188050276725e-05
3341,6.064421731115183e-05
3351,5.991449565863991e-05
3361,5.925873329082224e-05
3371,5.857621429832216e-05
3381,5.791067611974203e-05
3391,5.742180189322663e-05
3401,5.71211037601442e-05
3411,5.681904042171766e-05
3421,5.620214817990333e-05
3431,5.555385369611733e-05
3441,5.493676424164971e-05
3451,5.432810256105451e-05
3461,5.372920508975491e-05
3471,5.297550808594112e-05
3481,5.239469416137086e-05
3491,5.167780829195405e-05
3501,5.141482470901064e-05
3511,5.088482196940222e-05
3521,5.063610282649601e-05
3531,4.998484349829832e-05
3541,4.945472708865447e-05
3551,4.89122275458572e-05
3561,4.840576782484432e-05
3571,4.788653257609839e-05
3581,4.725738090609699e-05
3591,4.676088798117868e-05
3601,4.628896799200215e-05
3611,4.607071808611818e-05
3621,4.585498831950197e-05
3631,4.537207598641686e-05
3641,4.494054596112836e-05
3651,4.449631877776336e-05
3661,4.428046666690284e-05
3671,4.384779473616689e-05
3681,4.33210736628746e-05
3691,4.289139313522766e-05
3701,4.247714997671968e-05
3711,4.196273833181557e-05
3721,4.154464333503046e-05
3731,4.128413108059022e-05
3741,4.091171968947575e-05
3751,4.050004596939609e-05
3761,4.00680271128349e-05
3771,3.97083447308e-05
3781,3.932522128157034e-05
3791,3.897059857547897e-05
3801,3.870799778733302e-05
3811,3.836063395070895e-05
3821,3.793603832102376e-05
3831,3.758291526511933e-05
3841,3.727102844286346e-05
3851,3.684250790057776e-05
3861,3.654602852478471e-05
3871,3.623538628292333e-05
3881,3.586094111860514e-05
3891,3.55519730907121e-05
3901,3.541045958649102e-05
3911,3.511175958812356e-05
3921,3.480982901945614e-05
3931,3.460331797467253e-05
3941,3.44794520419997e-05
3951,3.41856963252315e-05
3961,3.391118660135079e-05
3971,3.358134334046685e-05
3981,3.331551154493053e-05
3991,3.298348191948999e-05
4001,3.271324506042259e-05


==> problem1/eigenvalues/all_eigenvalues.txt <==
idx,eig
1,266609381.0310677
2,259631194.8845
3,106523257.2003809
4,104400415.8263834
5,46924687.66369594
6,45025977.05373824
7,18697850.1695642
8,17786353.21053765
9,6316427.509775424
10,5951527.596925654
11,1680198.299778105
12,1561212.868539695
13,306669.4614416504
14,279855.2635351545
15,28913.48201162472
16,25865.26787595022
17,1047.939916817317
18,697.4746182302645
19,131.0505819791712
20,85.81864600456983
21,84.03493953242779
22,81.01923979056438
23,60.20288398497055
24,38.53636179856537
25,32.75255363187534
26,31.12053047165329
27,21.29285516445378
28,13.22520228230825
29,11.71895940336348
30,11.41950497795122
31,8.14716880141156
32,6.934485449474861
33,5.235170969018432
34,4.134179139622042
35,3.89482165282381
36,3.557792962777631
37,3.143241857840025
38,2.958619118734521
39,2.768968924142613
40,1.405712182007319
41,1.061335046345862
42,0.8495561970213347
43,0.7760890959542806
44,0.4874591373703238
45,0.2752873128946575
46,0.2107265184008962
47,0.1546548394080262
48,0.0510682184482705
49,0.04092859703244341
50,0.02768681833337005
51,0.008560106294978883
52,0.00673411428118617
53,0.005263460663417481
54,0.0016840225893729
55,0.001064001219241849
56,0.0009220899919715445
57,0.0004614792559158708
58,0.0002297194214140333
59,0.0001695404508514729
60,0.0001392584590571513
61,9.880626975535109e-05
62,5.249208308080048e-05
63,2.896889425192048e-05
64,2.332921837443199e-05
65,1.779736509766392e-05
66,9.853276339363026e-06
67,6.205067717558719e-06
68,3.897532738772817e-06
69,3.332018063208086e-06
70,1.736880903412664e-06
71,1.206309042809716e-06
72,8.355291308894353e-07
73,6.342724017564607e-07
74,5.453960910303083e-07
75,5.115082058206417e-07
76,4.263126937519657e-07
77,4.198832868934588e-07
78,4.010719204666362e-07
79,3.844207939009512e-07
80,3.795410689342638e-07
81,3.547658792000473e-07
82,3.4775438969166e-07
83,3.448445441359962e-07
84,3.219111946095742e-07
85,3.136653685871804e-07
86,2.990070478741266e-07
87,2.888228897909452e-07
88,2.800402488164798e-07
89,2.632534811256518e-07
90,2.423438687168297e-07
91,2.355872066160638e-07
92,2.225699749445712e-07
93,2.144318864005478e-07
94,2.063504539080923e-07
95,1.992909636149494e-07
96,1.87296350417907e-07
97,1.800608518683433e-07
98,1.758869145687702e-07
99,1.720912290855198e-07
100,1.689096624381586e-07
101,1.641370425173723e-07
102,1.513458521666487e-07
103,1.470862603136575e-07
104,1.444965368276073e-07
105,1.413958814703121e-07
106,1.39232403668737e-07
107,1.332770245511097e-07
108,1.28465016933381e-07
109,1.253396901878842e-07
110,1.230574654742673e-07
111,1.203078421731818e-07
112,1.158218628022785e-07
113,1.141712398765898e-07
114,1.136391522037511e-07
115,1.096653321845989e-07
116,1.076055683477605e-07
117,1.045256995969989e-07
118,1.021902740195504e-07
119,1.001383085356372e-07
120,9.555622049373391e-08
121,9.28277447718903e-08
122,8.983558194731417e-08
123,8.844288137386667e-08
124,8.594578094074298e-08
125,8.459305124090061e-08
126,8.194535957207364e-08
127,8.005316424622457e-08
128,7.760760560000424e-08
129,7.673474330388908e-08
130,7.582967207381417e-08
131,7.098557171170653e-08
132,6.983798087994104e-08
133,6.82757446564654e-08
134,6.682184368087854e-08
135,6.513958092780392e-08
136,6.454905435913878e-08
137,6.156949323983708e-08
138,6.101606039896636e-08
139,5.888109961361025e-08
140,5.876161866842807e-08
141,5.727055174268954e-08
142,5.540998410148958e-08
143,5.454605741336728e-08
144,5.302673121964037e-08
145,5.026826597084127e-08
146,4.904995784884262e-08
147,4.843764402023194e-08
148,4.673214024964575e-08
149,4.566004248180213e-08
150,4.436881886813558e-08
151,4.285106515450067e-08
152,4.19673571938506e-08
153,4.097432964343124e-08
154,3.90435209894137e-08
155,3.797980271807665e-08
156,3.687354962152385e-08
157,3.633991030885841e-08
158,3.418912645389196e-08
159,3.227734564214458e-08
160,3.120305676571805e-08
161,3.005824903257118e-08
162,2.777832999357692e-08
163,2.742007352621283e-08
164,2.688099480591109e-08
165,2.619391375738913e-08
166,2.500963029318024e-08
167,2.475027115388275e-08
168,2.307210583503641e-08
169,2.15337346724002e-08
170,1.952924970286816e-08
171,1.924944610438658e-08
172,1.674234857696666e-08
173,1.560329207656644e-08
174,1.487694409360708e-08
175,1.344914706093044e-08
176,1.300519471719706e-08
177,1.127827185188535e-08
178,9.217923893900794e-09
179,7.795282791884763e-09
180,6.944199916490769e-09
181,5.392814764586587e-09
182,3.834054090814504e-09
183,3.429591820903444e-09
184,2.44553998628873e-09
185,2.028319592276537e-09
186,7.991080509979807e-10
187,2.621122857611675e-10
188,2.014653485845757e-13
189,1.654182266230369e-16
190,3.550437012510327e-20
191,1.841917177919913e-23
192,1.237512194162711e-23
193,5.232130436529106e-24
194,3.484820840137099e-24
195,7.790274517220592e-33
196,-3.445984908153812e-25
197,-1.683429233421973e-24
198,-2.614204697567208e-24
199,-5.903061363173182e-24
200,-1.016438908332555e-23
201,-8.38233288786086e-10
202,-1.537348980705304e-09
203,-2.311649935885192e-09
204,-2.598828914461037e-09
205,-2.994665807971212e-09
206,-4.225554428829821e-09
207,-5.205653071711623e-09
208,-5.783140799365221e-09
209,-6.033598103072554e-09
210,-6.832599845017786e-09
211,-7.169583930015208e-09
212,-7.245641208258764e-09
213,-8.478264017477438e-09
214,-9.076307935733551e-09
215,-1.009467334836964e-08
216,-1.047384268782892e-08
217,-1.132537105481198e-08
218,-1.275865698365247e-08
219,-1.288698236804975e-08
220,-1.411309220303111e-08
221,-1.53677733583087e-08
222,-1.665140372113838e-08
223,-1.772056385453812e-08
224,-1.953992884703609e-08
225,-2.022854297990813e-08
226,-2.114118397233575e-08
227,-2.439990520749345e-08
228,-2.548227903964543e-08
229,-2.778475565143112e-08
230,-3.131173705489312e-08
231,-3.385905793129458e-08
232,-3.815662512200154e-08
233,-3.983720617781476e-08
234,-4.104691925130646e-08
235,-4.17716478396982e-08
236,-4.779839800953684e-08
237,-5.013234219623544e-08
238,-5.267495543661247e-08
239,-5.848779618511126e-08
240,-5.992229759342057e-08
241,-6.145561992315094e-08
242,-6.912414554831679e-08
243,-7.485054295348377e-08
244,-8.25608702394439e-08
245,-8.60758948599466e-08
246,-9.247566174985815e-08
247,-9.770354508618723e-08
248,-1.12211940632203e-07
249,-1.214581856907094e-07
250,-1.262121141655673e-07
251,-1.361601943648257e-07
252,-1.498105784449632e-07
253,-1.622089066695579e-07
254,-1.761971390696831e-07
255,-1.950516670786891e-07
256,-2.183929194664298e-07
257,-2.200958173703974e-07
258,-2.40159085554852e-07
259,-2.488315667919511e-07
260,-2.906704757074639e-07
261,-2.998528129849469e-07
262,-3.221270437000078e-07
263,-3.506595332657143e-07
264,-3.765995179617661e-07
265,-4.262184870696483e-07


==> problem1/eigenvalues/all_eigenvalues_pb1.txt <==
idx,eig
1,266609343.281862
2,259631192.7483788
3,106523254.0692253
4,104400411.8536025
5,46924686.91044465
6,45025976.13549373
7,18697850.019699
8,17786353.0099566
9,6316427.488895187
10,5951527.562487563
11,1680198.298031219
12,1561212.864614732
13,306669.4613763183
14,279855.2633180962
15,28913.48201136468
16,25865.26787415906
17,1047.939916847027
18,697.4746182125713
19,131.0505819702235
20,85.81864600592594
21,84.03493953078743
22,81.01923978013171
23,60.20288398631811
24,38.53636180021726
25,32.75255362957454
26,31.12053046727485
27,21.29285516280218
28,13.22520228201406
29,11.71895940414601
30,11.41950497593419
31,8.147168796056011
32,6.934485446503698
33,5.235170968843688
34,4.134179137759673
35,3.894821651232336
36,3.557792954381767
37,3.143241855229794
38,2.958619116841796
39,2.768968921345936
40,1.405712179456478
41,1.061335046161072
42,0.8495561942761792
43,0.77608909089888
44,0.4874591372707078
45,0.2752873096770476
46,0.2107265148300701
47,0.154654838947169
48,0.05106821544270713
49,0.04092859583071579
50,0.02768681773767649
51,0.008560104274023265
52,0.006734111121961693
53,0.005263459051198628
54,0.001684021061533439
55,0.0010639942288412
56,0.0009220877739062834
57,0.0004614769467502449
58,0.0002297177166723978
59,0.0001695391337760211
60,0.0001392542613959629
61,9.880244636278066e-05
62,5.249048471839102e-05
63,2.896628811964982e-05
64,2.332618168308267e-05
65,1.779543924270164e-05
66,9.852825454650538e-06
67,6.203327841488145e-06
68,3.895682195773415e-06
69,3.328983606113393e-06
70,1.735623458503797e-06
71,1.204858017110913e-06
72,8.344993935210004e-07
73,6.33075833277686e-07
74,5.43884920319359e-07
75,5.102955943997841e-07
76,4.251834894675689e-07
77,4.184226158103116e-07
78,3.995945136686793e-07
79,3.82919222954385e-07
80,3.776297666645245e-07
81,3.539467109563821e-07
82,3.451132144314856e-07
83,3.378607417498248e-07
84,3.208502063483949e-07
85,3.116713190993423e-07
86,2.980158170355478e-07
87,2.853255377735513e-07
88,2.764377860624217e-07
89,2.621716067887349e-07
90,2.409541371276989e-07
91,2.323928709746739e-07
92,2.212399999555597e-07
93,2.110803384153094e-07
94,2.033303048688137e-07
95,1.98195636735973e-07
96,1.864065571786231e-07
97,1.790280749112631e-07
98,1.74643572110984e-07
99,1.704077769976336e-07
100,1.680362056156579e-07
101,1.629571036938423e-07
102,1.505627645122292e-07
103,1.463023854910185e-07
104,1.435613737188985e-07
105,1.402578210428998e-07
106,1.38206030735617e-07
107,1.318840899596368e-07
108,1.262254393760597e-07
109,1.238067367425778e-07
110,1.21104499545562e-07
111,1.191668349976706e-07
112,1.146291303262039e-07
113,1.136636267042506e-07
114,1.128394855910997e-07
115,1.092417591182725e-07
116,1.060518828284639e-07
117,1.033757642317016e-07
118,1.014399217879831e-07
119,9.88045724168592e-08
120,9.528790203884316e-08
121,9.380865772432836e-08
122,8.944584411398481e-08
123,8.784288649522166e-08
124,8.456534851271028e-08
125,8.40222605318921e-08
126,8.141691647180911e-08
127,7.923844582889009e-08
128,7.770689108868915e-08
129,7.689707775950676e-08
130,7.450654083021583e-08
131,7.054963872690907e-08
132,6.921710220510174e-08
133,6.806160073573403e-08
134,6.632208888832991e-08
135,6.466010826635538e-08
136,6.433954405680467e-08
137,6.370357297915621e-08
138,6.048008810797551e-08
139,5.856186128698272e-08
140,5.827111962109538e-08
141,5.800909038423042e-08
142,5.490570703044486e-08
143,5.333784484250465e-08
144,5.186954694782033e-08
145,4.941672960803382e-08
146,4.836008112514482e-08
147,4.756855591706854e-08
148,4.531987299363566e-08
149,4.469350496911837e-08
150,4.296198650561795e-08
151,4.221588687690822e-08
152,4.125644416374785e-08
153,3.979654861699392e-08
154,3.853299712042698e-08
155,3.730404753206345e-08
156,3.625038390691576e-08
157,3.598633663578161e-08
158,3.370230935031412e-08
159,3.184123611965171e-08
160,3.102467099650989e-08
161,2.948545479660611e-08
162,2.759348910056657e-08
163,2.715835753067738e-08
164,2.666665428040983e-08
165,2.569457609176897e-08
166,2.467595660495699e-08
167,2.377360649166109e-08
168,2.238672505271166e-08
169,2.13585091022413e-08
170,1.951538831115543e-08
171,1.910974043282663e-08
172,1.661090635989054e-08
173,1.534587518290968e-08
174,1.460111047254107e-08
175,1.332941331657667e-08
176,1.297735668326439e-08
177,1.132523188002963e-08
178,9.28985626590946e-09
179,7.251280458382249e-09
180,5.454026561056441e-09
181,5.184034570272577e-09
182,3.680304105743689e-09
183,2.949757763798334e-09
184,2.167744650454694e-09
185,8.14825804932106e-10
186,8.478272237827183e-15
187,2.711690903403089e-23
188,9.928949791710707e-24
189,7.046846847829592e-24
190,2.359005802308729e-24
191,6.048119404572997e-25
192,-3.800175673549065e-31
193,-1.593600488995773e-24
194,-2.54875208929818e-24
195,-6.283256143754971e-24
196,-1.325199022524228e-23
197,-5.668438674599701e-20
198,-2.682994295257588e-17
199,-9.311693672482598e-10
200,-1.296665972688266e-09
201,-1.619149457566897e-09
202,-2.388219863754656e-09
203,-3.051199717135088e-09
204,-3.803125748627284e-09
205,-4.54306229146789e-09
206,-5.293220894654643e-09
207,-5.884087630146578e-09
208,-6.177507092564356e-09
209,-6.651490189349631e-09
210,-7.049111068396164e-09
211,-8.14937657916983e-09
212,-8.661918767296558e-09
213,-9.384027958446515e-09
214,-9.913167127762328e-09
215,-1.053676180510997e-08
216,-1.137245650817751e-08
217,-1.243183336890866e-08
218,-1.294830367734482e-08
219,-1.389396313665255e-08
220,-1.457964641654552e-08
221,-1.563465261152116e-08
222,-1.694685591661469e-08
223,-1.759459346304153e-08
224,-1.988117594720196e-08
225,-2.110175583356976e-08
226,-2.249670825895425e-08
227,-2.594860636949563e-08
228,-2.681225987256791e-08
229,-3.021718184176713e-08
230,-3.126533895609337e-08
231,-3.469634130285249e-08
232,-3.953856770763812e-08
233,-4.044772749608647e-08
234,-4.175916219666502e-08
235,-4.361513270087016e-08
236,-4.821127805926404e-08
237,-5.13422257453123e-08
238,-5.432836466483846e-08
239,-5.897060950942018e-08
240,-6.126516015101119e-08
241,-6.928157050899421e-08
242,-7.037799619027149e-08
243,-7.571051591327441e-08
244,-8.331929106028021e-08
245,-8.733303880757644e-08
246,-9.371687986065192e-08
247,-9.875491368512588e-08
248,-1.128535597403517e-07
249,-1.220875669757316e-07
250,-1.26756434543558e-07
251,-1.366193118251922e-07
252,-1.505331783581274e-07
253,-1.633809186165084e-07
254,-1.770300613285609e-07
255,-1.966820066847196e-07
256,-2.197097897700653e-07
257,-2.233043029171531e-07
258,-2.441180902206541e-07
259,-2.509240730514415e-07
260,-2.912645475026896e-07
261,-3.008748970040039e-07
262,-3.234386449589412e-07
263,-3.523463124165034e-07
264,-3.772874628266982e-07
265,-4.275702971469475e-07


==> problem1/eigenvalues/hessian_diag_axis.txt <==
idx,cR,sZ
0,48.55266210536599,0
1,1040.131017437834,764.295330312204
2,32128.07090892291,31417.14157138172
3,342227.5235345556,337802.7472109665
4,1885587.676532935,1867396.321524803
5,7131571.295680814,7069269.905083674
6,21199288.80220387,21023600.78888755
7,53313889.39387721,52885040.19463369
8,118588573.1655382,117652380.5777801
9,240130586.067153,238258418.0802067


==> problem1/eigenvalues/hessian_diag_axis_p1.txt <==
idx,cR,sZ
0,48.55266210362495,0
1,1040.131017355965,764.2953303157348
2,32128.07088769305,31417.14157582214
3,342227.5225734353,337802.7474424755
4,1885587.660788161,1867396.325618013
5,7131571.154269563,7069269.943159485
6,21199287.94365966,21023601.0245463
7,53313885.43061469,52885041.29523149
8,118588558.2168449,117652384.760376
9,240130537.7821091,238258431.6601519


==> problem1/eigenvalues/hessian_diag_cc_coil1x.txt <==
idx,sin,cos
0,0,15.26801175479658
1,2.225412204711327,11.47272876822575
2,2.821363828925302,6.71788837939822
3,1.8606302434646,4.612516951458471
4,1.430599162979951,1.645958991815723
5,0.7231676309133921,0.9558851343159918
6,0.5250652156886736,1.575013162917926
7,0.350933613239674,1.118583079502656
8,0.1126612739556128,0.2401862735382974
9,0.1000175905560179,0.09641485415983875


==> problem1/eigenvalues/hessian_diag_cc_coil1x_p1.txt <==
idx,sin,cos
0,0,15.26801175394341
1,2.225412204699941,11.47272876815131
2,2.82136382891304,6.717888379219706
3,1.860630243382429,4.612516951339638
4,1.430599162898128,1.645958991712681
5,0.7231676307822155,0.9558851341788293
6,0.5250652154814418,1.575013162674617
7,0.3509336128836891,1.118583079025987
8,0.1126612733647668,0.2401862729881483
9,0.1000175896508721,0.09641485326734946


==> problem1/eigenvalues/hessian_diag_cc_coil1y.txt <==
idx,sin,cos
0,0,18.68404347099944
1,9.651460172931868,11.96377521880711
2,23.80027004987583,8.470613542628081
3,17.75903718837592,4.22691843876658
4,5.38351389799165,2.829313372559889
5,1.568044236909059,1.77320796741113
6,0.3536445847074508,0.5733520386571171
7,0.5771192175609243,0.4708029870578248
8,0.1777320359254911,0.3945902501764488
9,0.3271399356761588,0.2750368801648563


==> problem1/eigenvalues/hessian_diag_cc_coil1y_p1.txt <==
idx,sin,cos
0,0,18.68404347124875
1,9.651460172929328,11.96377521885986
2,23.80027004980354,8.470613542663161
3,17.75903718843257,4.226918438749276
4,5.383513897872582,2.829313372421752
5,1.568044236624213,1.773207967120866
6,0.3536445841041971,0.5733520380714122
7,0.5771192164635525,0.4708029860346337
8,0.1777320341701798,0.3945902483423657
9,0.3271399328719325,0.2750368773539654


==> problem1/eigenvalues/hessian_diag_cc_coil1z.txt <==
idx,sin,cos
0,0,9.06959276541305
1,6.779529444765064,4.272957962085348
2,5.977521522759471,2.886630439862438
3,2.143987726001841,2.163788430984239
4,0.8580787734950396,1.980834145999547
5,0.62085952651292,0.8444482867392853
6,0.947938124194205,0.4816287383388136
7,0.8309929367355946,0.634739615002217
8,0.3478284818095222,0.6037225805540382
9,0.2906172281002376,0.4974233004659116


==> problem1/eigenvalues/hessian_diag_cc_coil1z_p1.txt <==
idx,sin,cos
0,0,9.069592765210922
1,6.779529444862509,4.27295796208977
2,5.977521522643638,2.88663043989633
3,2.143987725959758,2.16378843096785
4,0.8580787734247497,1.980834145942157
5,0.6208595264336603,0.8444482866293321
6,0.9479381239322847,0.4816287380748359
7,0.8309929362341221,0.6347396145129777
8,0.3478284809709765,0.6037225796867837
9,0.2906172267158951,0.4974232990976126


==> problem1/eigenvalues/reduced_H_evals_coils.txt <==
idx,eig
1,230.8515054964284
2,165.9047417626628
3,118.3615043187303
4,106.6167326337328
5,75.30503389310581
6,74.22684661982305
7,57.4145643191743
8,41.81921134599669
9,36.55900632611582
10,27.45931268434972
11,27.09910202794494
12,17.53546897940404
13,13.95731651399629
14,11.95454050626795
15,10.17906517529609
16,8.29997770937384
17,7.19945441704707
18,6.633703063533141
19,4.972420987078426
20,4.593950266598634
21,3.94590728702153
22,3.562913172302272
23,3.15274783563073
24,3.033159441183937
25,2.90663103877703
26,2.041143426974019
27,1.677968988794015
28,1.657527967170606
29,1.340429163134312
30,1.059934791619963
31,0.9540148508309846
32,0.7570628693744108
33,0.4695937756979873
34,0.3455299023518686
35,0.2562760597039521
36,0.1909505610784635
37,0.137262391956763
38,0.09302432065760531
39,0.07334304071768595
40,0.04268274068937041
41,0.03149105838340553
42,0.0234264295260766
43,0.01418951436359233
44,0.01152086942366603
45,0.005795752031484331
46,0.004267791015262873
47,0.002240199299394391
48,0.002220963785540337
49,0.001377027219870125
50,0.0008812918629737254
51,0.0005627489632903818
52,0.0003308523404655473
53,0.0002624525101168938
54,0.0001784924313830269
55,0.000132738431128212
56,0.0001038936747211576
57,4.386850433510413e-05
58,3.897942175187699e-05
59,2.725618747243771e-05
60,1.861111540827974e-05
61,1.179997790509763e-05
62,5.699831487419752e-06
63,4.992723298509709e-06
64,3.290692974569788e-06
65,2.558564649347748e-06
66,1.958741297447369e-06
67,8.010965923834081e-07
68,7.637127366558466e-07
69,5.679411998525261e-07
70,4.527464189395847e-07
71,4.232430713851266e-07
72,4.055442227607774e-07
73,3.91155946533184e-07
74,3.74655741492722e-07
75,3.51953810092157e-07
76,3.333747655065997e-07
77,3.173913043706212e-07
78,3.06129858519603e-07
79,2.952964051655323e-07
80,2.815900642827804e-07
81,2.732410036471684e-07
82,2.509186068778364e-07
83,2.398595182520419e-07
84,2.274239293775652e-07
85,2.189624680036025e-07
86,2.078257497292102e-07
87,1.924645950550177e-07
88,1.820923284989472e-07
89,1.758744370415547e-07
90,1.673797104201267e-07
91,1.639773935378107e-07
92,1.560535031856582e-07
93,1.542970514256906e-07
94,1.523127553629061e-07
95,1.493357189588621e-07
96,1.419946903414672e-07
97,1.390881430332136e-07
98,1.348582235402545e-07
99,1.292521238225714e-07
100,1.276417788005746e-07
101,1.230030783822871e-07
102,1.188507271097489e-07
103,1.178892218490283e-07
104,1.134005299511784e-07
105,1.123924748633032e-07
106,1.107587569098453e-07
107,1.058961806610554e-07
108,1.050279212931084e-07
109,1.027842469567308e-07
110,1.012273655295066e-07
111,1.004381542731529e-07
112,9.363116527183475e-08
113,9.32316238241694e-08
114,9.072104700181299e-08
115,8.78560687988322e-08
116,8.317043799110415e-08
117,8.08384017735125e-08
118,7.985243504859822e-08
119,7.783893771314978e-08
120,7.49093994958656e-08
121,7.290515975563445e-08
122,7.151990052234676e-08
123,6.896502600632565e-08
124,6.704407169857203e-08
125,6.497445025627517e-08
126,6.450231544963294e-08
127,6.166085814895911e-08
128,6.028533518838227e-08
129,5.914097688483221e-08
130,5.505269264104757e-08
131,5.399035267042129e-08
132,5.261769971303978e-08
133,5.060003907453448e-08
134,4.760444456618873e-08
135,4.561952999070572e-08
136,4.495165414350181e-08
137,4.395739299220569e-08
138,4.374604089674854e-08
139,4.310602692277551e-08
140,4.133741815179093e-08
141,4.065954928622604e-08
142,3.679749084368614e-08
143,3.578808827783418e-08
144,3.49722130643836e-08
145,3.467905522999008e-08
146,3.365514711010061e-08
147,3.048901927993415e-08
148,2.967467957061677e-08
149,2.849954893243769e-08
150,2.842418022628975e-08
151,2.691634120477724e-08
152,2.524077703745781e-08
153,2.401142380572724e-08
154,2.234071783972613e-08
155,2.134682450307207e-08
156,2.102303978794391e-08
157,2.037738631384899e-08
158,1.913358110830969e-08
159,1.743570542541389e-08
160,1.536883238343124e-08
161,1.469051909949493e-08
162,1.213911830648439e-08
163,1.105408521939149e-08
164,7.134121630230696e-09
165,6.963909789138438e-09
166,5.5092724690382e-09
167,3.8686554580445e-09
168,3.301553453431676e-09
169,1.944568963206138e-09
170,9.151166153229334e-10
171,8.108681594044005e-10
172,1.029750392599784e-21
173,2.142214840708696e-23
174,1.322213834371836e-23
175,9.306578631435137e-24
176,2.62024899065482e-24
177,9.055668813595554e-25
178,0
179,-1.159910159724419e-24
180,-4.538675763329947e-24
181,-6.93188238602089e-24
182,-2.681752771058506e-17
183,-3.287500349885316e-15
184,-4.695919378698458e-10
185,-6.943739444915807e-10
186,-1.308402021529426e-09
187,-1.513256980436649e-09
188,-2.569163258667415e-09
189,-2.769792645733746e-09
190,-2.973226562017987e-09
191,-4.37803812801685e-09
192,-4.77887027622421e-09
193,-5.554720471233892e-09
194,-6.293848119805372e-09
195,-7.575846893374338e-09
196,-8.15150898974817e-09
197,-9.810492466695086e-09
198,-1.095449950614213e-08
199,-1.143751096959387e-08
200,-1.181822196126314e-08
201,-1.233292251511726e-08
202,-1.461050147640058e-08
203,-1.569681984966921e-08
204,-1.84246315756567e-08
205,-1.902705401761137e-08
206,-2.031787779571882e-08
207,-2.093068844415834e-08
208,-2.479488289295941e-08
209,-2.599842960497684e-08
210,-2.743227898278145e-08
211,-3.216181784912939e-08
212,-3.364605432100156e-08
213,-3.695865877948544e-08
214,-3.778434361300677e-08
215,-4.301884350216671e-08
216,-4.371924584498205e-08
217,-4.862333209275073e-08
218,-5.600440183850861e-08
219,-5.742326749249758e-08
220,-6.407006290927842e-08
221,-7.168778487188277e-08
222,-7.567474274470267e-08
223,-7.617831597088768e-08
224,-8.682520687910899e-08
225,-9.276153904525949e-08
226,-9.987602838836503e-08
227,-1.157914580483422e-07
228,-1.270391179493936e-07
229,-1.517053709435049e-07
230,-1.651005882163262e-07
231,-1.729038621112332e-07
232,-1.957891826483111e-07
233,-2.003791758842323e-07
234,-2.023064194914945e-07
235,-2.402584043497642e-07
236,-2.589846060857973e-07
237,-2.949113035102718e-07
238,-3.136078601202903e-07
239,-3.274911421013243e-07
240,-3.48192523826526e-07


==> problem1/eigenvalues/reduced_H_evals_coils_p1.txt <==
idx,eig
1,230.8515054924429
2,165.9047417621475
3,118.3615043179992
4,106.6167326334492
5,75.30503389306824
6,74.2268466198627
7,57.41456431887183
8,41.81921134617185
9,36.55900632591468
10,27.45931268439413
11,27.09910202795063
12,17.53546897919692
13,13.95731651363799
14,11.95454050624404
15,10.17906517488427
16,8.299977709104274
17,7.199454416878839
18,6.633703063444854
19,4.972420986818635
20,4.593950266192448
21,3.945907286354756
22,3.562913171734383
23,3.152747835262771
24,3.033159440823609
25,2.906631038462803
26,2.041143426700302
27,1.677968988291174
28,1.657527966910786
29,1.340429162332275
30,1.059934791433328
31,0.9540148504584453
32,0.7570628689919505
33,0.4695937751505724
34,0.3455299020848666
35,0.2562760588125866
36,0.1909505605568149
37,0.1372623914222075
38,0.09302432012142899
39,0.07334304030823575
40,0.04268273964233647
41,0.03149105788308777
42,0.02342642878453053
43,0.01418951349440409
44,0.01152086908168327
45,0.005795751490058411
46,0.004267790330070786
47,0.002240198375834854
48,0.002220962956065583
49,0.001377026789415398
50,0.000881291217207557
51,0.0005627482592831645
52,0.00033085130423046
53,0.0002624516824879133
54,0.000178491809590972
55,0.0001327376563430504
56,0.0001038929747306514
57,4.386769731600013e-05
58,3.897849498473956e-05
59,2.725556096010715e-05
60,1.861032095000932e-05
61,1.179924865127839e-05
62,5.69889659162262e-06
63,4.991988865662938e-06
64,3.289882050522044e-06
65,2.557737630079784e-06
66,1.958001519401529e-06
67,7.999595613451358e-07
68,7.628982701601601e-07
69,5.668631774158241e-07
70,4.517002219698922e-07
71,4.222878187265361e-07
72,4.046362856824254e-07
73,3.901578327169767e-07
74,3.737373747199771e-07
75,3.510653819518989e-07
76,3.327455326044213e-07
77,3.165991028089786e-07
78,3.051245076936468e-07
79,2.942473515321951e-07
80,2.805685509811973e-07
81,2.723816187938889e-07
82,2.499397891635597e-07
83,2.386358256985626e-07
84,2.262937457967176e-07
85,2.181622873765674e-07
86,2.069243587415667e-07
87,1.917901249177036e-07
88,1.810742167304118e-07
89,1.747349862522153e-07
90,1.661215944914837e-07
91,1.62937888245617e-07
92,1.553810784557367e-07
93,1.532879052199515e-07
94,1.513087667611828e-07
95,1.484284785801409e-07
96,1.410627864777551e-07
97,1.382036075025058e-07
98,1.339626070999918e-07
99,1.284943162468163e-07
100,1.268438824036577e-07
101,1.221241568748283e-07
102,1.180569652398004e-07
103,1.171196446770277e-07
104,1.124647372058213e-07
105,1.114222344203311e-07
106,1.09910622547142e-07
107,1.051671808526034e-07
108,1.042340803202832e-07
109,1.020618104711424e-07
110,1.005452896858228e-07
111,9.979480058782017e-08
112,9.303126614728187e-08
113,9.252281977735048e-08
114,9.031633171915578e-08
115,8.712940737966004e-08
116,8.266180341119685e-08
117,8.035449141775055e-08
118,7.93682993157647e-08
119,7.728670372819553e-08
120,7.432860762270341e-08
121,7.222083357511855e-08
122,7.105578851472474e-08
123,6.853015059685567e-08
124,6.661234242488013e-08
125,6.454793355424895e-08
126,6.388216398803823e-08
127,6.112272216742586e-08
128,5.986626485087099e-08
129,5.870417936809983e-08
130,5.450749860731198e-08
131,5.354308446403928e-08
132,5.222782061812491e-08
133,5.019905748911628e-08
134,4.723169134511484e-08
135,4.533752101523767e-08
136,4.469655815102194e-08
137,4.366447412149753e-08
138,4.329304050288581e-08
139,4.264907972886582e-08
140,4.104673658714423e-08
141,4.037137943896004e-08
142,3.654050659113683e-08
143,3.561110230966091e-08
144,3.470243338973633e-08
145,3.439108484725736e-08
146,3.348887469845619e-08
147,3.033564349157725e-08
148,2.951509415215119e-08
149,2.837435531661973e-08
150,2.822792943657307e-08
151,2.672452737135682e-08
152,2.508531408431412e-08
153,2.386618820131415e-08
154,2.219340206156308e-08
155,2.121550320129406e-08
156,2.093104078863961e-08
157,2.029051415917158e-08
158,1.896642794070252e-08
159,1.729448254002457e-08
160,1.526029682165488e-08
161,1.457790003057942e-08
162,1.200455043887069e-08
163,1.08925019353069e-08
164,7.071583730258551e-09
165,6.876386600316558e-09
166,5.456783430920604e-09
167,3.777698866055233e-09
168,3.229253029200615e-09
169,1.850283492854221e-09
170,8.375959412505843e-10
171,7.149061667952103e-10
172,1.681538182918891e-15
173,1.19546558596181e-23
174,6.58814288074447e-24
175,4.86281205381744e-24
176,2.559547919674175e-24
177,6.432991950823201e-25
178,0
179,-1.487062118665262e-24
180,-8.076999449306503e-24
181,-1.057351770057773e-23
182,-8.466305014335577e-22
183,-8.455924575170534e-18
184,-5.274838885082366e-10
185,-7.777355934804358e-10
186,-1.350493703824691e-09
187,-1.539800516307847e-09
188,-2.640511527654607e-09
189,-2.833285786195381e-09
190,-3.036373430139523e-09
191,-4.459798330834991e-09
192,-4.871869570972412e-09
193,-5.667677468731519e-09
194,-6.38105611726205e-09
195,-7.676468445540223e-09
196,-8.287374279145306e-09
197,-9.919275285280337e-09
198,-1.106397313516109e-08
199,-1.152987561859076e-08
200,-1.191384665161769e-08
201,-1.244964129765768e-08
202,-1.474491717276492e-08
203,-1.584713923923293e-08
204,-1.861830406834453e-08
205,-1.913818030986665e-08
206,-2.045061198471178e-08
207,-2.109099267012404e-08
208,-2.492274182538233e-08
209,-2.623836794916739e-08
210,-2.757427729694524e-08
211,-3.239449327676767e-08
212,-3.390370217407492e-08
213,-3.720942409054733e-08
214,-3.804899104200671e-08
215,-4.330736824416051e-08
216,-4.405537832001669e-08
217,-4.888975626087502e-08
218,-5.638919839598299e-08
219,-5.771963702837902e-08
220,-6.447656078651583e-08
221,-7.20506860426309e-08
222,-7.603539442417592e-08
223,-7.654047804740617e-08
224,-8.726903089435402e-08
225,-9.321207572314549e-08
226,-1.001547785884678e-07
227,-1.159167499105391e-07
228,-1.276147212297512e-07
229,-1.52251838027631e-07
230,-1.656255393478647e-07
231,-1.736678088523685e-07
232,-1.964090153827024e-07
233,-2.011317003136877e-07
234,-2.030273156187689e-07
235,-2.408787125340883e-07
236,-2.597426515277318e-07
237,-2.957675646398782e-07
238,-3.144332653083598e-07
239,-3.286412046024908e-07
240,-3.493642062886628e-07


==> problem2/data/e/mindist.txt <==
8.231595117748021148e+06
7.284690181051981635e+06
1.092383917198191863e+06
9.117371332149927039e+05
1.020012273990855174e+05
7.786956011259483057e+04
2.294054803642892239e+03
1.821597619042906899e+03
1.400144458696708853e+03
6.050452146145082679e+02
2.123059435200320593e+02
1.306426647544102764e+02
1.102781393702680930e+02
9.757266561990329024e+01
7.634488246420022506e+01
4.478614644211152296e+01
4.284346511409091107e+01
3.328238068956578388e+01
2.548303278030714836e+01
2.192988903600681994e+01
1.572055887502062177e+01
1.260113565378086697e+01
1.001193271335780643e+01
7.540595371268500990e+00
5.521519432717741260e+00
4.938050745456775026e+00
3.346136937784892851e+00
2.718155072906456304e+00
2.412812534807242226e+00
2.254321926935848541e+00
1.476051241617324816e+00
1.142357554685505816e+00
9.204006235673037883e-01
4.607933271030482114e-01
4.269999888284349288e-01
2.973036252561656045e-01
1.876334319181355570e-01
1.570553210785731180e-01
1.131854754968840693e-01
8.161963044087344743e-02
5.433020194120085494e-02
2.869654023814510041e-02
2.851340471185010578e-02
2.430445054321839563e-02
2.287780444451288295e-02
1.126302972783030550e-02
1.072936082867894866e-02
7.339273840301431193e-03
5.219007570664077958e-03
5.036418727064928200e-03
3.226657940165493597e-03
2.428096673916637586e-03
2.373980936145008228e-03
2.006607858039576985e-03
1.694182920557955625e-03
1.645745561459787407e-03
1.273607006360272936e-03
1.203757136641185957e-03
8.533903716162185779e-04
8.360469431697818699e-04
7.861272517128407465e-04
7.480922588593673242e-04
6.396218778885227755e-04
6.294543874431794217e-04
5.718321805619875449e-04
5.212542710442447406e-04
5.016219760807381000e-04
4.986562837061725862e-04
4.903162156982151208e-04
4.732742354344424856e-04
4.599805936660804036e-04
4.481249466365096255e-04
4.175847452391404503e-04
3.987177032036694321e-04
3.728327162001420772e-04
3.680742957011629642e-04
3.350204118342678069e-04
3.343167421103165329e-04
3.196781202148587901e-04
3.105133362646461735e-04
2.928712229151665182e-04
2.884028403158711345e-04
2.812835554327393090e-04
2.751948447022633582e-04
2.544154712554646874e-04
2.478597598935708239e-04
2.475529136812158683e-04
2.268500880904220670e-04
2.247530765284232277e-04
2.026831395508924862e-04
2.022365374482229495e-04
1.841865553666869389e-04
1.836707023200664782e-04
1.722048350148342615e-04
1.653796643816491459e-04
1.642009588395416800e-04
1.564675081051609506e-04
1.523067271505287293e-04
1.383780510423885323e-04
1.317266976752307171e-04
1.273844432377149759e-04
1.219552294415748910e-04
1.213671677019849269e-04
1.098719283755008702e-04
1.078807001284917932e-04
1.005217261627364502e-04
9.388281080470300673e-05
8.725687878697091959e-05
8.566236331023171949e-05
8.383873541683514198e-05
7.780855061537147815e-05
7.761721186861007100e-05
6.736611093746189944e-05
6.595659736070677473e-05
5.772619512142088144e-05
5.613228959790837492e-05
5.305688787217996763e-05
5.131426674576478275e-05
4.749391257566415919e-05
4.463952720014571220e-05
3.299287938962968363e-05
3.043630403688349698e-05
2.890923500019738920e-05
2.813938995272953028e-05
2.433400978396360489e-05
2.283897126016660347e-05
1.638694176855859670e-05
4.906481370758138030e-06
4.426382369348185154e-06
3.368824701842347127e-06


==> problem2/data/e/mindist_curvature.txt <==
7.866589946413077414e+06
7.106747629260185175e+06
1.072364816634967923e+06
9.105583122279732488e+05
1.002849430320990650e+05
7.888865251846214233e+04
2.129954685757355037e+03
1.384978670629174303e+03
7.374854575333281446e+02
3.822029375048402926e+02
3.004766199601043581e+02
1.503889896434800733e+02
1.266202647303455677e+02
1.037224989734589542e+02
8.712179997257592845e+01
7.658253119079917326e+01
6.092438092106706904e+01
4.185792088933710886e+01
3.492294817065049273e+01
2.500973947073284975e+01
2.302802284508646480e+01
2.081023677365498159e+01
1.314053500244507688e+01
1.145535547087024497e+01
9.453227128956422476e+00
6.192882283909854735e+00
6.175853669464162365e+00
4.765338517569216670e+00
3.676959313979533572e+00
2.614720385706818195e+00
1.757534071735844972e+00
1.716347104585306926e+00
1.541422459777793019e+00
1.142055655281515092e+00
8.711464179606097646e-01
8.624469880838880886e-01
7.810913598486154408e-01
5.048552101385741508e-01
3.829527939709122530e-01
1.825207984540278272e-01
1.702278095251653911e-01
1.612060016709877530e-01
1.028608581933848076e-01
7.577450502985988434e-02
7.452819503512574106e-02
6.156799486146118106e-02
4.770801654811472614e-02
4.059437756772897588e-02
3.838932468262833825e-02
3.400450883017845649e-02
3.148434608768063692e-02
2.301301125917071255e-02
2.163799902768615002e-02
1.971749675706283358e-02
1.585053756785746379e-02
1.452040616305161694e-02
1.352194002247743276e-02
1.217394673098303598e-02
1.144020915879885754e-02
1.134019314255917295e-02
1.080252125628814418e-02
1.011866080740738034e-02
9.772511684219263930e-03
9.459844800177372517e-03
8.891164576171230530e-03
8.791171766745440111e-03
7.535526026610459352e-03
6.523036510461968987e-03
6.160703990069264432e-03
5.703844887409822290e-03
5.455754169874381214e-03
4.535304632936592445e-03
4.360764443845602245e-03
4.250698857549441850e-03
3.693984776250522177e-03
3.136926634582715753e-03
3.026383830926655284e-03
2.726465245715766709e-03
2.503622354334474574e-03
2.419785642100768207e-03
2.035718443195402849e-03
1.973315057669437159e-03
1.852388697824257314e-03
1.637913655805281130e-03
1.571766177013664625e-03
1.452023783697025013e-03
1.395304974450256369e-03
1.375861222930602288e-03
1.297265932277399513e-03
1.149838226860004555e-03
9.845353483632717471e-04
9.565084272355391668e-04
8.703244867948289583e-04
8.479309447847428391e-04
7.822115336290238856e-04
7.642390128377573319e-04
7.515566013189547111e-04
6.851137586475003960e-04
6.146154542412602707e-04
5.505857439997459543e-04
4.984694438745469009e-04
4.584091638205744102e-04
4.244081874986256001e-04
4.144011551092035900e-04
3.615808239828465984e-04
3.500509703461885161e-04
3.353220326381309529e-04
2.891821905383373022e-04
2.790487043536947834e-04
2.561639895551038270e-04
2.279099016558024191e-04
2.152257318752548855e-04
2.066508896875704775e-04
1.827420538152881426e-04
1.688800907769389401e-04
1.580668635727283287e-04
1.525266767824847867e-04
1.426463818125362209e-04
1.287932781809190128e-04
1.150867373715117118e-04
1.019620378829599227e-04
1.012148183163481114e-04
9.026295051944853464e-05
8.002414629358319594e-05
5.907223782298233564e-05
5.444220700309034661e-05
2.592923167982538797e-05
2.091794041853532138e-05
1.098555106646401699e-05
6.753386564441068447e-07


==> problem2/data/e/noreg.txt <==
8.942650490099234506e+06
7.763252361844083294e+06
1.122444438016773667e+06
9.226218261626769090e+05
1.042963333636889874e+05
7.669394426829768054e+04
2.326079853041550450e+03
1.492611662031473998e+03
2.231893587940645602e+02
1.379003347598326741e+02
1.019279405611469258e+02
6.381368350420395785e+01
4.489110393467637294e+01
2.981710543439391614e+01
2.358879302644318798e+01
1.820143971319559384e+01
1.763857495015109933e+01
1.061917729330522242e+01
8.799865999113613668e+00
5.569502646943659485e+00
3.078327535893814915e+00
2.809728975541811113e+00
2.571876057016021289e+00
2.096578923459143429e+00
1.732731718822532185e+00
1.392363702359781907e+00
1.117727912452140204e+00
3.220099116840419162e-01
1.994598341898154714e-01
1.819807717329474106e-01
1.287145415405620275e-01
7.598922878781422252e-02
4.579062592303941026e-02
2.478337405112580188e-02
1.742246053211437065e-02
9.717972929838052110e-03
6.493674785198020813e-03
3.034325231313976697e-03
1.568144739156296548e-03
1.138768551760465514e-03
5.955503551079130474e-04
5.747545463266309817e-04
4.596701168845301259e-04
2.230920479928581528e-04
1.664688383547555908e-04
1.497962931156842043e-04
1.109100354522319097e-04
8.339910142671592226e-05
5.151466650626464379e-05
2.926752821725518299e-05
2.232733928323192606e-05
1.644294930285811982e-05
1.171058303579305887e-05
1.050111628803500272e-05
9.271581361232154715e-06
8.501525278886273705e-06
6.612857082511880426e-06
6.138434816604462665e-06
5.986217940986882987e-06
5.326668182978865322e-06
5.245596769091238836e-06
4.718036066877894318e-06
4.189721421343494285e-06
4.117044680662980319e-06
3.784422573734781354e-06
3.704439982373300586e-06
3.498288975771953172e-06
3.343281970339706650e-06
2.754782359509107812e-06
2.749774628579123406e-06
2.700629837356978384e-06
2.641162293146211149e-06
2.517237935835890103e-06
2.500104890444077514e-06
2.461525717011202084e-06
2.362210377598839448e-06
2.231593255007790733e-06
2.065757675050680178e-06
2.044363057783727394e-06
1.900015341890655650e-06
1.838507997427078198e-06
1.806587858938919496e-06
1.723271431090476990e-06
1.550150105211561041e-06
1.536236849718557692e-06
1.453189638045964681e-06
1.450842443508470127e-06
1.344711297316149352e-06
1.287366586644567585e-06
1.201149434609011809e-06
1.184324957835638066e-06
1.156402291297105704e-06
1.113897435533581366e-06
1.013375598033662895e-06
1.004729196369123531e-06
9.670271400954138138e-07
8.120083474274601687e-07
8.077673789621262531e-07
7.477678900567034038e-07
6.752869212406803969e-07
6.588856640496008069e-07
6.524153216378238385e-07
6.144404209069007891e-07
5.838493940390875553e-07
5.449602917818137670e-07
5.375944546645532996e-07
5.350767628958556661e-07
4.852496418283873190e-07
4.700189786415394401e-07
4.228600643576060705e-07
3.990527080643974727e-07
3.914152615642811288e-07
3.663646173572080071e-07
3.315430949841637332e-07
2.862511143055343959e-07
2.816593569298012899e-07
2.217285172179683462e-07
1.941726583071982081e-07
1.708811880433401352e-07
1.626386008805994166e-07
1.385787820729230414e-07
1.078187938828476023e-07
8.208870328018252049e-08
7.415073187739423808e-08
5.605907118621143730e-08
4.228142178312520317e-08
4.084492668920401014e-08
2.934180030859721881e-08
2.843918122518003192e-08
2.262181291665685717e-08


==> problem2/data/ec/mindist.txt <==
1.848015655133671771e+03
6.981448302411954501e+02
2.619404281608169640e+02
2.226791267504223697e+02
1.620966293196534025e+02
1.046000809500001054e+02
8.536180633033862364e+01
7.671671107384864285e+01
5.504110421487600036e+01
4.427780977043769894e+01
3.684486874094218933e+01
2.589180946070781886e+01
1.653506287219354220e+01
1.417582221836069145e+01
1.323528882152847075e+01
1.057785416354842134e+01
8.628438571131356483e+00
6.343225159649328759e+00
5.455154832271276177e+00
4.913036794584102473e+00
4.715634021875835025e+00
3.525590813680719915e+00
2.676237978001808404e+00
2.351912160993105516e+00
2.189525811314447790e+00
1.670029022116154005e+00
1.417127363724377531e+00
9.329202841035562077e-01
8.715007376898062930e-01
4.726528430934310854e-01
3.966931118625952046e-01
3.453025347627425301e-01
2.033129327768324612e-01
1.598880316854749684e-01
1.286846384918476915e-01
6.845655744022260958e-02
5.353374091212598218e-02
3.106070744722151666e-02
2.289580462257085128e-02
2.154205909207469044e-02
1.472344177380435770e-02
9.543552521469985533e-03
8.621374672090132904e-03
5.582784662109700757e-03
4.995610727039669942e-03
4.513299084689837738e-03
3.069515141609086960e-03
2.862652127670158985e-03
1.913258085588181653e-03
1.763407264670982435e-03
1.657458538794655050e-03
1.150144818304633335e-03
1.024249606305007798e-03
9.192645766428478782e-04
8.213514907226127223e-04
7.009935311885092096e-04
6.742705630096220305e-04
6.185519697969281546e-04
5.930888165437075109e-04
5.551601177630018959e-04
5.021548833263908638e-04
4.760052708136292736e-04
4.678024048899329600e-04
4.336443990015926273e-04
4.088253049041622785e-04
3.648615621876316411e-04
3.493141190111583873e-04
3.389651890872515984e-04
3.349166705371133456e-04
3.313887991852692920e-04
2.962119258626299992e-04
2.942681286753616346e-04
2.796064959940465673e-04
2.617014565184729610e-04
2.478012596732505888e-04
2.409303091450930008e-04
2.365713765263416628e-04
2.278263482297766492e-04
2.195984263081085996e-04
2.119110862272375738e-04
1.963277059201097130e-04
1.897525582633560433e-04
1.819688059901085201e-04
1.774855926530564715e-04
1.701623789761697427e-04
1.568662432755890982e-04
1.491084550358353017e-04
1.483927864634096265e-04
1.437116609681486558e-04
1.311062791492147313e-04
1.203779896298545212e-04
1.136216843139621060e-04
1.060923797255322815e-04
1.060725809599512179e-04
1.013549139673934049e-04
9.101202168241133449e-05
9.005165854816704380e-05
8.403027577713034616e-05
7.746864312581861606e-05
7.443470175753962373e-05
7.361186096096596966e-05
6.886411372933267001e-05
6.620636386218123944e-05
6.478569349844490611e-05
6.223450170599787335e-05
5.121445276601496857e-05
5.099241609695494900e-05
4.574787268696408926e-05
4.484127289192224147e-05
3.607293639291582612e-05
2.805597316540088581e-05
2.289999773528948374e-05
1.933831697986850424e-05
1.835995679297373927e-05
1.378542233366037631e-05
1.164655511245456047e-05
4.090666753617381625e-06


==> problem2/data/ec/mindist_curvature.txt <==
7.492520901362668155e+02
3.832694004336412945e+02
3.496052242138653696e+02
1.983573255940485751e+02
1.580902540377803973e+02
1.297293399894600157e+02
1.091722941598690113e+02
8.340795137698569306e+01
7.437658516442891710e+01
6.959840644584166114e+01
5.250099074770433560e+01
4.178199688509489107e+01
2.585952926177579769e+01
2.228853374832825907e+01
1.759883893465415738e+01
1.490023593572518834e+01
1.095176107444759062e+01
9.536865615267934970e+00
7.505402899199762778e+00
5.939776918907403669e+00
4.849331825814275909e+00
4.484533678025345971e+00
3.702456335839253931e+00
2.635607849892471766e+00
2.046588348096199717e+00
1.622088240221270850e+00
1.561454864472577198e+00
1.533987608157720839e+00
1.164210728925112237e+00
8.301527405591557773e-01
7.745798678439922424e-01
7.166682318841894883e-01
6.065965780683889585e-01
5.047645416165082999e-01
3.264089031386456785e-01
2.626515429110385935e-01
1.310102959604085293e-01
9.948389567276466616e-02
8.687339728005945283e-02
6.909292583331433368e-02
6.650159333865683642e-02
4.337243124849332609e-02
4.215778440326301696e-02
3.605354582239665706e-02
3.214831357989132721e-02
3.190074346226210583e-02
2.991516501680039491e-02
2.161852184088672649e-02
2.048105256751359821e-02
1.782299353214678375e-02
1.536579809583030892e-02
1.359130434705556681e-02
1.218379681767694372e-02
1.155268625251763305e-02
1.102586963776196194e-02
1.013277707228386372e-02
9.480733870501934293e-03
9.455339471388712891e-03
8.677046153670368855e-03
8.365498533246315885e-03
7.495194921754181824e-03
7.399146274248911449e-03
6.729705951483789216e-03
5.500828932391771571e-03
4.922197147816244171e-03
4.445690551688553753e-03
4.210845887310582167e-03
3.892067243167594056e-03
3.888855813025714984e-03
3.694893386501853401e-03
3.340832390660433866e-03
2.859425831835997293e-03
2.624460786047207259e-03
2.369993117704581684e-03
2.109706878955677160e-03
1.926234850775822380e-03
1.719918577664586706e-03
1.465267526696591204e-03
1.334007961471496504e-03
1.328330708639242951e-03
1.139847131828986351e-03
1.128575884624912970e-03
1.007658618782206498e-03
9.618596513753908213e-04
8.221569960680770797e-04
7.980095893897164172e-04
7.515182588384939971e-04
6.347263341086434828e-04
6.102038137561282627e-04
5.834534652396793000e-04
5.820393745663400911e-04
5.568247401573091747e-04
5.354381340366531471e-04
5.085207279172746777e-04
4.273559749921337718e-04
3.958036308499885856e-04
3.507165140960753292e-04
3.344347800838549782e-04
2.895508812859892982e-04
2.740390486702412956e-04
2.311287009609333000e-04
2.242672170332179484e-04
2.046435515667217246e-04
1.943962045197071868e-04
1.836900025203350400e-04
1.449804524367175778e-04
1.290180900603810044e-04
1.256193106998342870e-04
1.108566991043929577e-04
9.128685389618267760e-05
9.110562191533464979e-05
8.131443818754022234e-05
7.376315011591818205e-05
5.025312844985408046e-05
3.788778257330730208e-05
5.992589040341901534e-06
2.614276042127189432e-06


==> problem2/data/ec/noreg.txt <==
3.503515235463426052e+02
3.106984913360817586e+02
1.800466214872994328e+02
1.275627192250655497e+02
5.517535321735098819e+01
4.717625398678168125e+01
2.875449145676174467e+01
2.367332018057815191e+01
2.012596249366884749e+01
1.431994046758775596e+01
1.255674707486258690e+01
9.409273271424000384e+00
8.339716689648032144e+00
5.875750315845835736e+00
4.506593918256802667e+00
3.347391852610393848e+00
2.776988995184180631e+00
2.286639548378897491e+00
1.994109771704390299e+00
1.877903155316636763e+00
1.503751632027729546e+00
1.167575604141720236e+00
9.217419938770265997e-01
7.210540073668880723e-01
3.791220858442553299e-01
1.934997183293664103e-01
1.074692460030429730e-01
9.267756643989757959e-02
6.067474145056965529e-02
3.882651348172914268e-02
1.563166762858215347e-02
9.573828013737644207e-03
8.376386595777508479e-03
5.085608235413860423e-03
2.867693888207945279e-03
1.037373797805048008e-03
5.536481712682777808e-04
4.997042874600547951e-04
3.830981323912119362e-04
1.279434318698067260e-04
6.445090650042398163e-05
4.413084001705110235e-05
2.608951525563045319e-05
1.605444427467102655e-05
1.156772943191309129e-05
9.549927092734732741e-06
8.977789201397623462e-06
8.396478421324845141e-06
6.373113038996114226e-06
5.710347134489708998e-06
5.192999689388942405e-06
4.709800023432656778e-06
4.507796671733551450e-06
4.115222081152769120e-06
3.759910930580403746e-06
3.516136899173786821e-06
3.353896763180066492e-06
3.175319741014407866e-06
2.782599418355916099e-06
2.720853480105117092e-06
2.643029964290497783e-06
2.546406951586165223e-06
2.474856868303270023e-06
2.453754993234235334e-06
2.352442281462529199e-06
2.311020263456327041e-06
2.224144352736661133e-06
1.998603854363606701e-06
1.950712620363269406e-06
1.845997911726909625e-06
1.796606033915363785e-06
1.722475244994448241e-06
1.613969337865150316e-06
1.501545407813135758e-06
1.478319341894684755e-06
1.438314540580213623e-06
1.354177695118882527e-06
1.326439072692956364e-06
1.173456773939943641e-06
1.162934050313045774e-06
1.135087688315493474e-06
1.075933859692688558e-06
1.009425982735501833e-06
9.752948372569690606e-07
9.302321515292828901e-07
7.752270935747842004e-07
7.564152062772927195e-07
6.899202971009223794e-07
6.694163248939406006e-07
6.405968286227139400e-07
6.302552322787000405e-07
6.207345200732264336e-07
5.664888708768340705e-07
5.445584333137933417e-07
5.278547686440025277e-07
4.929290419111701458e-07
4.580613256474120597e-07
4.408239891510300678e-07
4.386928821823769849e-07
3.850704647022122125e-07
3.209210240388878648e-07
2.994609143400188671e-07
2.703498982615637570e-07
2.659218084715721820e-07
2.048200226457300657e-07
1.998693518522344482e-07
1.808809542315504409e-07
1.440340391010545647e-07
1.179034285185071534e-07
1.149542701954224635e-07
9.417427442291752347e-08
6.682184237760833046e-08
5.349196124694995203e-08
4.873320618238663799e-08
3.908376193396886303e-08
2.282805931475549100e-08
1.598415021198105369e-08

